Hexagonal Image Processing in the Context of Machine Learning: Conception of a Biologically Inspired Hexagonal Deep Learning Framework

Inspired by the human visual perception system, hexagonal image processing in the context of machine learning deals with the development of image processing systems that combine the advantages of evolutionary motivated structures based on biological models. While conventional state-of-the-art image processing systems of recording and output devices almost exclusively utilize square arranged methods, their hexagonal counterparts offer a number of key advantages that can benefit both researchers and users. This contribution serves as a general application-oriented approach the synthesis of the therefore designed hexagonal image processing framework, called Hexnet, the processing steps of hexagonal image transformation, and dependent methods. The results of our created test environment show that the realized framework surpasses current approaches of hexagonal image processing systems, while hexagonal artificial neural networks can benefit from the implemented hexagonal architecture. As hexagonal lattice format based deep neural networks, also called H-DNN, can be compared to their square counterparts by transforming classical square lattice based data sets into their hexagonal representation, they can also result in a reduction of trainable parameters as well as result in increased training and test rates.

==> data/CINIC-10_2x2.csv <==
0.4423777759075165
0.5569111108779907
0.6003444194793701
0.6289777755737305
0.6537444591522217
0.6740555763244629
0.6957777738571167
0.7134777903556824
0.73134446144104
0.7477222084999084
0.7637666463851929
0.7776333093643188
0.7923333048820496
0.8041889071464539
0.8150666952133179
0.8250222206115723
0.8335333466529846
0.8421000242233276
0.8512555360794067
0.8569333553314209
0.8644555807113647
0.8698889017105103
0.8762333393096924
0.8804444670677185
0.8866333365440369
0.8897110819816589
0.8947888612747192
0.897933304309845
0.9003444314002991
0.9048444628715515
0.9085777997970581
0.9105555415153503
0.9136000275611877
0.9135444164276123
0.9190555810928345
0.9211666584014893
0.9231666922569275
0.9251111149787903
0.9253222346305847
0.9285222291946411
0.9305333495140076
0.9304333329200745
0.9326333403587341
0.9341555833816528
0.9359555840492249
0.9349333047866821
0.9387444257736206
0.9380221962928772
0.9393444657325745
0.9401777982711792
0.9422000050544739
0.9437000155448914
0.9408888816833496
0.9445222020149231
0.9447444677352905
0.9454444646835327
0.9454555511474609
0.9473111033439636
0.9475888609886169
0.9485777616500854
0.9500444531440735
0.9498444199562073
0.9498777985572815
0.9500777721405029
0.9506555795669556
0.9515555500984192
0.9518333077430725
0.9536333084106445
0.9515888690948486
0.9531221985816956
0.9540666937828064
0.9524444341659546
0.9548110961914062
0.9542222023010254
0.9553444385528564
0.9565333127975464
0.9538666605949402
0.955822229385376
0.955822229385376
0.9575333595275879
0.9568777680397034
0.9563000202178955
0.9591222405433655
0.9567999839782715
0.9598110914230347
0.9586889147758484
0.957622230052948
0.9606555700302124
0.9577777981758118
0.9587777853012085
0.958633303642273
0.9601110816001892
0.9607444405555725
0.9597777724266052
0.9596555829048157
0.960777759552002
0.9604111313819885
0.9611889123916626
0.9605666399002075
0.9598555564880371


==> data/CINIC-10_3x3.csv <==
0.3927111029624939
0.4934222102165222
0.5285666584968567
0.5527889132499695
0.5715222358703613
0.5885888934135437
0.6034111380577087
0.6174444556236267
0.6300777792930603
0.6393555402755737
0.6493111252784729
0.6588000059127808
0.667900025844574
0.6770444512367249
0.685699999332428
0.6927666664123535
0.7033666372299194
0.7093222141265869
0.716522216796875
0.7268111109733582
0.7311555743217468
0.7405111193656921
0.7471222281455994
0.7532666921615601
0.7595999836921692
0.7645778059959412
0.7702222466468811
0.774911105632782
0.7816110849380493
0.7861111164093018
0.7906777858734131
0.7959111332893372
0.7998889088630676
0.8034555315971375
0.808722198009491
0.8119666576385498
0.8152111172676086
0.8202555775642395
0.821922242641449
0.825166642665863
0.8287110924720764
0.8312222361564636
0.8355555534362793
0.839377760887146
0.8415111303329468
0.8419444561004639
0.8454222083091736
0.8471444249153137
0.8526999950408936
0.8531110882759094
0.8536333441734314
0.857366681098938
0.8603333234786987
0.8610777854919434
0.8621110916137695
0.8675222396850586
0.8676999807357788
0.8717777729034424
0.8710111379623413
0.8733888864517212
0.874666690826416
0.8756444454193115
0.8787333369255066
0.881077766418457
0.8790000081062317
0.8825333118438721
0.8818444609642029
0.882622241973877
0.8875222206115723
0.8865000009536743
0.8888777494430542
0.8913666605949402
0.8910555839538574
0.8904111385345459
0.894777774810791
0.8952222466468811
0.8963555693626404
0.893666684627533
0.8961666822433472
0.8994444608688354
0.899566650390625
0.9000555276870728
0.9002777934074402
0.9026444554328918
0.9030110836029053
0.9047666788101196
0.9023777842521667
0.9072666764259338
0.9060222506523132
0.907011091709137
0.9091110825538635
0.9081888794898987
0.9099555611610413
0.9071111083030701
0.9122777581214905
0.9101222157478333
0.9123222231864929
0.9117666482925415
0.9138333201408386
0.9136555790901184


==> data/CINIC-10_7.csv <==
0.42340001463890076
0.5359333157539368
0.5763333439826965
0.6043111085891724
0.6232777833938599
0.6387555599212646
0.6525889039039612
0.6638777852058411
0.6751444339752197
0.6861110925674438
0.695388913154602
0.7052666544914246
0.7125666737556458
0.7228444218635559
0.7310555577278137
0.7382222414016724
0.7439888715744019
0.7515888810157776
0.7581999897956848
0.7651110887527466
0.7725111246109009
0.7763333320617676
0.7827444672584534
0.7897444367408752
0.794700026512146
0.7965555787086487
0.8039777874946594
0.8079888820648193
0.8130778074264526
0.8165000081062317
0.8193333148956299
0.8230111002922058
0.8265888690948486
0.8308666944503784
0.8357999920845032
0.8375222086906433
0.8417111039161682
0.8432000279426575
0.845122218132019
0.8482778072357178
0.8511666655540466
0.8549110889434814
0.8570777773857117
0.8586888909339905
0.8630666732788086
0.8634555339813232
0.8654555678367615
0.867211103439331
0.8693333268165588
0.8718888759613037
0.8721666932106018
0.8744778037071228
0.8763444423675537
0.8768444657325745
0.8803555369377136
0.8831666707992554
0.8842111229896545
0.8855888843536377
0.8873777985572815
0.8867999911308289
0.889988899230957
0.8898777961730957
0.8929666876792908
0.8932555317878723
0.8945666551589966
0.895799994468689
0.8951444625854492
0.8973666429519653
0.9009777903556824
0.8994333148002625
0.9010444283485413
0.9014666676521301
0.9029666781425476
0.9045222401618958
0.9042333364486694
0.9046444296836853
0.9082666635513306
0.9072999954223633
0.9081777930259705
0.9092110991477966
0.9099222421646118
0.9117666482925415
0.9123444557189941
0.9118777513504028
0.9113222360610962
0.9139333367347717
0.9139444231987
0.9135777950286865
0.9164000153541565
0.9160555601119995
0.9139111042022705
0.91557776927948
0.918411135673523
0.9172555804252625
0.9201666712760925
0.9191222190856934
0.9183333516120911
0.9187444448471069
0.9223777651786804
0.9211666584014893


==> data/COIL-100_2x2.csv <==
0.39114755392074585
0.8911475539207458
0.9662294983863831
0.9701639413833618
0.9832786917686462
0.9826229214668274
0.9942622780799866
0.9983606338500977
0.9993442893028259
0.9988524317741394
0.9983606338500977
0.9998360872268677
0.9991803169250488
0.9429508447647095
0.981803297996521
0.9875409603118896
0.9890164136886597
0.9900000095367432
0.9900000095367432
0.9900000095367432
0.9900000095367432
0.9900000095367432
0.9900000095367432
0.9900000095367432
0.9900000095367432
0.9900000095367432
0.9900000095367432
0.9900000095367432
0.9900000095367432
0.9900000095367432
0.9900000095367432
0.9900000095367432
0.9900000095367432
0.9900000095367432
0.9900000095367432
0.9900000095367432
0.9900000095367432
0.9900000095367432
0.9900000095367432
0.9900000095367432
0.9900000095367432
0.9900000095367432
0.9900000095367432
0.9900000095367432
0.9900000095367432
0.9900000095367432
0.9900000095367432
0.9900000095367432
0.9900000095367432
0.9900000095367432
0.9900000095367432
0.9900000095367432
0.9900000095367432
0.9900000095367432
0.9900000095367432
0.9900000095367432
0.9900000095367432
0.9900000095367432
0.9900000095367432
0.9900000095367432
0.9840983748435974
0.9359016418457031
0.9977049231529236
0.9998360872268677
1.0
1.0
0.9996721148490906
0.9983606338500977
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0


==> data/COIL-100_3x3.csv <==
0.2631147503852844
0.8045901656150818
0.9072130918502808
0.9440983533859253
0.9686885476112366
0.9778688549995422
0.9801639318466187
0.9908196926116943
0.989180326461792
0.9790164232254028
0.9834426045417786
0.9985246062278748
0.9780327677726746
0.9954098463058472
0.9990164041519165
0.9981967210769653
0.996557354927063
0.9778688549995422
0.9683606624603271
0.9981967210769653
0.9993442893028259
0.9995082020759583
0.9993442893028259
1.0
0.9993442893028259
0.9995082020759583
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
0.9549180269241333
0.9772131443023682
0.9929507970809937
0.9954098463058472
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
0.9686885476112366
0.9796721339225769
0.9968852400779724
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0


==> data/COIL-100_7.csv <==
0.2904917895793915
0.8085246086120605
0.9090163707733154
0.9534426331520081
0.9719672203063965
0.9624590277671814
0.980327844619751
0.9829508066177368
0.9747540950775146
0.9834426045417786
0.998032808303833
0.9973770380020142
0.9713114500045776
0.9957377314567566
0.9973770380020142
0.9986885190010071
0.9990164041519165
0.9973770380020142
0.9814754128456116
0.9931147694587708
0.9732787013053894
0.9993442893028259
0.9975410103797913
0.9986885190010071
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
0.9485245943069458
0.9896721243858337
0.9955737590789795
0.9991803169250488
1.0
0.9991803169250488
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0


==> data/D-COIL-100_2x2.csv <==
0.09070000052452087
0.21184000372886658
0.27570000290870667
0.3242799937725067
0.36010000109672546
0.38975998759269714
0.41266000270843506
0.4351400136947632
0.4566600024700165
0.4756399989128113
0.4927400052547455
0.5102199912071228
0.5231599807739258
0.5439599752426147
0.5560399889945984
0.5718399882316589
0.5889000296592712
0.6037600040435791
0.6141200065612793
0.6261000037193298
0.6371200084686279
0.6476799845695496
0.6637600064277649
0.6732000112533569
0.6840800046920776
0.6924800276756287
0.704039990901947
0.7122200131416321
0.7181599736213684
0.7271400094032288
0.7380599975585938
0.7413399815559387
0.7482200264930725
0.7568399906158447
0.7588000297546387
0.7688800096511841
0.7725399732589722
0.7799199819564819
0.7848399877548218
0.7859200239181519
0.792140007019043
0.8005399703979492
0.8019199967384338
0.8027399778366089
0.813040018081665
0.8140199780464172
0.8162199854850769
0.8185399770736694
0.8263000249862671
0.8253399729728699
0.8303599953651428
0.833299994468689
0.8322799801826477
0.836899995803833
0.838919997215271
0.843779981136322
0.8446400165557861
0.8495799899101257
0.8446400165557861
0.8499000072479248
0.8527200222015381
0.8550400137901306
0.8572400212287903
0.8562999963760376
0.860040009021759
0.8632400035858154
0.8570399880409241
0.8651999831199646
0.867680013179779
0.8679400086402893
0.8602200150489807
0.8755800127983093
0.8690199851989746
0.8674600124359131
0.8747599720954895
0.876479983329773
0.8751999735832214
0.8758800029754639
0.8768799901008606
0.8756999969482422
0.8843200206756592
0.8783000111579895
0.8772799968719482
0.8809800148010254
0.8827199935913086
0.8870800137519836
0.8847200274467468
0.8840600252151489
0.887719988822937
0.891539990901947
0.8835600018501282
0.8882799744606018
0.8852599859237671
0.8915600180625916
0.8918399810791016
0.8893200159072876
0.8938000202178955
0.8908399939537048
0.8943399786949158
0.8895400166511536


==> data/D-COIL-100_3x3.csv <==
0.07552000135183334
0.17433999478816986
0.2218800038099289
0.25742000341415405
0.2833999991416931
0.3089599907398224
0.3253200054168701
0.34266000986099243
0.3538399934768677
0.3684599995613098
0.37797999382019043
0.3913800120353699
0.40139999985694885
0.41321998834609985
0.4258800148963928
0.43540000915527344
0.4429999887943268
0.45037999749183655
0.46097999811172485
0.467960000038147
0.47582000494003296
0.48528000712394714
0.4898200035095215
0.4939199984073639
0.5038400292396545
0.5079600214958191
0.5140399932861328
0.5199000239372253
0.5277600288391113
0.5329399704933167
0.5353999733924866
0.5394999980926514
0.5438399910926819
0.5497199892997742
0.5549200177192688
0.5584999918937683
0.5632799863815308
0.568880021572113
0.5744600296020508
0.5807600021362305
0.5825999975204468
0.5862600207328796
0.5912799835205078
0.5927000045776367
0.6008399724960327
0.6032000184059143
0.6035599708557129
0.6102399826049805
0.6111400127410889
0.6178399920463562
0.6177399754524231
0.622759997844696
0.6237599849700928
0.6265000104904175
0.630020022392273
0.6322399973869324
0.6317399740219116
0.6386399865150452
0.637440025806427
0.6440200209617615
0.6458399891853333
0.6450799703598022
0.649179995059967
0.6535599827766418
0.653439998626709
0.6585400104522705
0.6614599823951721
0.6612600088119507
0.6626999974250793
0.6673799753189087
0.6653199791908264
0.6693800091743469
0.6697400212287903
0.671019971370697
0.6736199855804443
0.675059974193573
0.6758800148963928
0.6792399883270264
0.68367999792099
0.6832600235939026
0.6828399896621704
0.6844199895858765
0.6873199939727783
0.6891199946403503
0.6894800066947937
0.6920199990272522
0.6917799711227417
0.6922000050544739
0.694920003414154
0.6976400017738342
0.6974200010299683
0.6988800168037415
0.704039990901947
0.699720025062561
0.7002000212669373
0.7038599848747253
0.7027999758720398
0.7058600187301636
0.7051799893379211
0.7104799747467041


==> data/D-COIL-100_7.csv <==
0.09359999746084213
0.2171200066804886
0.28213998675346375
0.32943999767303467
0.3617599904537201
0.39118000864982605
0.41620001196861267
0.43362000584602356
0.45785999298095703
0.4729599952697754
0.4878000020980835
0.5018600225448608
0.5151799917221069
0.5295400023460388
0.5392400026321411
0.5514199733734131
0.5640199780464172
0.5695599913597107
0.5846999883651733
0.5913400053977966
0.601140022277832
0.6054400205612183
0.6167600154876709
0.6192200183868408
0.6284800171852112
0.6370400190353394
0.6434400081634521
0.6482200026512146
0.6513800024986267
0.6590999960899353
0.6671800017356873
0.6722800135612488
0.6800199747085571
0.6857399940490723
0.688480019569397
0.6946600079536438
0.6975600123405457
0.7033799886703491
0.7103000283241272
0.7093799710273743
0.7198200225830078
0.7183200120925903
0.7256199717521667
0.7280399799346924
0.7311999797821045
0.7321400046348572
0.7381600141525269
0.7427999973297119
0.7398399710655212
0.7517399787902832
0.7501800060272217
0.7534199953079224
0.7576599717140198
0.7569599747657776
0.7606800198554993
0.7655400037765503
0.7631000280380249
0.7697799801826477
0.771619975566864
0.7712600231170654
0.7733399868011475
0.7784600257873535
0.776199996471405
0.7770599722862244
0.7817000150680542
0.7817400097846985
0.7812600135803223
0.7866399884223938
0.791100025177002
0.7851399779319763
0.7928000092506409
0.7885400056838989
0.7947800159454346
0.7963200211524963
0.7943599820137024
0.8007599711418152
0.799780011177063
0.8006399869918823
0.7991600036621094
0.8065400123596191
0.8021199703216553
0.806439995765686
0.8043199777603149
0.8056399822235107
0.8108400106430054
0.8097000122070312
0.8093400001525879
0.8149999976158142
0.8098599910736084
0.8150799870491028
0.8158599734306335
0.8176400065422058
0.8228999972343445
0.8167999982833862
0.8196200132369995
0.8224200010299683
0.8186200261116028
0.8255800008773804
0.8246399760246277
0.8216800093650818


==> data/MNIST_2x2.csv <==
0.9663166403770447
0.9878333210945129
0.9911500215530396
0.9934666752815247
0.9951333403587341
0.9955333471298218
0.99631667137146
0.996749997138977
0.9973333477973938
0.9975833296775818
0.9977499842643738
0.9979666471481323
0.9977166652679443
0.9984333515167236
0.9979166388511658
0.9987166523933411
0.9983166456222534
0.9983166456222534
0.9987000226974487
0.9983833432197571
0.9987333416938782
0.9985499978065491
0.9988333582878113
0.9993333220481873
0.9986500144004822
0.9988166689872742
0.9987999796867371
0.9988333582878113
0.9989333152770996
0.9988166689872742
0.9987666606903076
0.9994166493415833
0.9987166523933411
0.9989166855812073
0.9988833069801331
0.9989500045776367
0.9990166425704956
0.9990666508674622
0.9987999796867371
0.9994500279426575
0.9986500144004822
0.9989666938781738
0.9990000128746033
0.9990666508674622
0.9991666674613953
0.9987499713897705
0.9988166689872742
0.9991000294685364
0.9990500211715698
0.9991000294685364
0.9991000294685364
0.9989666938781738
0.9992666840553284
0.9991833567619324
0.9993000030517578
0.9988833069801331
0.9989166855812073
0.9990500211715698
0.9991000294685364
0.9987333416938782
0.9989666938781738
0.9991333484649658
0.9989166855812073
0.9987333416938782
0.9988166689872742
0.9988999962806702
0.9991333484649658
0.9987499713897705
0.9990833401679993
0.9989166855812073
0.9985833168029785
0.9990833401679993
0.9988499879837036
0.9984999895095825
0.9988833069801331
0.9986666440963745
0.9990500211715698
0.9986666440963745
0.9983833432197571
0.9989333152770996
0.9990000128746033
0.9987999796867371
0.9984833598136902
0.9984833598136902
0.9986000061035156
0.9987000226974487
0.9985833168029785
0.9978500008583069
0.9977333545684814
0.9984666705131531
0.9985166788101196
0.9979333281517029
0.9982333183288574
0.9982500076293945
0.997866690158844
0.9979000091552734
0.9987666606903076
0.99795001745224
0.9974499940872192
0.9975833296775818


==> data/MNIST_3x3.csv <==
0.9414166808128357
0.9792500138282776
0.9844499826431274
0.9873499870300293
0.9900333285331726
0.9916499853134155
0.9929500222206116
0.9933833479881287
0.9942666888237
0.9946333169937134
0.9955666661262512
0.9955000281333923
0.99631667137146
0.996399998664856
0.9965166449546814
0.9972666501998901
0.9967666864395142
0.9965166449546814
0.9972666501998901
0.9969666600227356
0.9974666833877563
0.9972000122070312
0.9975333213806152
0.9970333576202393
0.9977666735649109
0.9970666766166687
0.9980666637420654
0.99795001745224
0.9973666667938232
0.9980999827384949
0.9979333281517029
0.9977166652679443
0.9981833100318909
0.9979833364486694
0.9986500144004822
0.9975000023841858
0.9980999827384949
0.9983500242233276
0.9979833364486694
0.998283326625824
0.998199999332428
0.9979333281517029
0.9982166886329651
0.9984166622161865
0.99836665391922
0.9986000061035156
0.998283326625824
0.998199999332428
0.9984333515167236
0.9983833432197571
0.9987166523933411
0.9979166388511658
0.9985166788101196
0.9981499910354614
0.9993333220481873
0.99836665391922
0.9987333416938782
0.9983000159263611
0.99795001745224
0.9985833168029785
0.9986666440963745
0.9983333349227905
0.9984166622161865
0.9986833333969116
0.9983833432197571
0.9988833069801331
0.9980833530426025
0.9983833432197571
0.9986000061035156
0.9986500144004822
0.9981833100318909
0.9986833333969116
0.9986666440963745
0.9987166523933411
0.9987999796867371
0.9983166456222534
0.9987999796867371
0.99836665391922
0.9987833499908447
0.9986333250999451
0.9986833333969116
0.998116672039032
0.9989333152770996
0.998449981212616
0.9987833499908447
0.9985499978065491
0.9985666871070862
0.9984333515167236
0.9988499879837036
0.9987333416938782
0.9984833598136902
0.9983000159263611
0.9984999895095825
0.9987000226974487
0.9986166954040527
0.9980999827384949
0.9986500144004822
0.9986500144004822
0.9984833598136902
0.9982500076293945


==> data/MNIST_7.csv <==
0.9516333341598511
0.9837166666984558
0.9881333112716675
0.9905999898910522
0.9925333261489868
0.993233323097229
0.994533360004425
0.9952999949455261
0.995033323764801
0.9957666397094727
0.996666669845581
0.9962166547775269
0.9970166683197021
0.9965833425521851
0.9973000288009644
0.9976500272750854
0.9974666833877563
0.9972833395004272
0.9976333379745483
0.9976000189781189
0.998033344745636
0.9978166818618774
0.9977499842643738
0.9982333183288574
0.9979333281517029
0.9978833198547363
0.997866690158844
0.9980999827384949
0.9984999895095825
0.9981833100318909
0.9980499744415283
0.998533308506012
0.9980000257492065
0.9983833432197571
0.9980166554450989
0.9986500144004822
0.9982166886329651
0.9984666705131531
0.9980833530426025
0.9986666440963745
0.9987166523933411
0.9982166886329651
0.9990166425704956
0.9985666871070862
0.9985499978065491
0.9984999895095825
0.9986333250999451
0.9987499713897705
0.9987499713897705
0.9986833333969116
0.9986000061035156
0.9991333484649658
0.9986833333969116
0.9989500045776367
0.998533308506012
0.998283326625824
0.9984166622161865
0.9990666508674622
0.9984999895095825
0.9989833235740662
0.9991000294685364
0.9986333250999451
0.9986833333969116
0.9984166622161865
0.9988166689872742
0.9988499879837036
0.9988166689872742
0.9985666871070862
0.9991999864578247
0.9990666508674622
0.9984999895095825
0.9989166855812073
0.9988666772842407
0.9990833401679993
0.9987166523933411
0.9987499713897705
0.9988333582878113
0.9984833598136902
0.9987999796867371
0.9988499879837036
0.9988833069801331
0.9989666938781738
0.9986000061035156
0.9989333152770996
0.9991666674613953
0.9985833168029785
0.9990000128746033
0.9991333484649658
0.9984166622161865
0.9989166855812073
0.9989500045776367
0.9987833499908447
0.9989666938781738
0.9987833499908447
0.9989666938781738
0.9991333484649658
0.9989166855812073
0.9985833168029785
0.9989166855812073
0.9989500045776367


==> data/transformation_efficiency.csv <==
0 0.1 10.066437
1 0.1 10.494721
2 0.1 10.875610
3 0.1 10.830338
4 0.1 10.800743
5 0.1 10.084389
6 0.1 10.816918
7 0.1 11.253548
8 0.1 10.887901
9 0.1 9.990402
10 0.1 10.745903
11 0.1 10.061432
12 0.1 10.228333
13 0.1 9.093636
14 0.1 9.886749
15 0.1 11.251122
16 0.1 10.606678
17 0.1 10.910721
18 0.1 11.265808
19 0.1 10.555786
20 0.1 10.417530
21 0.1 10.259590
22 0.1 10.280731
23 0.1 10.128139
24 0.1 10.205101
25 0.1 11.595955
26 0.1 10.498954
27 0.1 10.220139
28 0.1 9.968330
29 0.1 10.037796
30 0.1 9.612381
31 0.1 9.685234
32 0.1 10.369789
33 0.1 10.181045
34 0.1 9.430931
35 0.1 10.630463
36 0.1 11.162636
37 0.1 10.886799
38 0.1 10.970092
0 0.2 7.313087
1 0.2 7.620193
2 0.2 8.252488
3 0.2 7.767624
4 0.2 7.626312
5 0.2 7.321774
6 0.2 7.864624
7 0.2 8.187149
8 0.2 7.929779
9 0.2 7.321884
10 0.2 7.864098
11 0.2 7.323990
12 0.2 7.472580
13 0.2 6.551407
14 0.2 7.149414
15 0.2 7.726272
16 0.2 7.698288
17 0.2 7.879521
18 0.2 8.299240
19 0.2 7.506951
20 0.2 7.607815
21 0.2 7.473793
22 0.2 7.458825
23 0.2 7.376252
24 0.2 7.460152
25 0.2 8.576523
26 0.2 7.685349
27 0.2 7.437065
28 0.2 7.278854
29 0.2 7.329903
30 0.2 6.969841
31 0.2 7.093383
32 0.2 7.587875
33 0.2 7.434067
34 0.2 6.890693
35 0.2 7.701729
36 0.2 7.519043
37 0.2 7.975502
38 0.2 8.015163
0 0.3 4.419083
1 0.3 4.664619
2 0.3 5.040260
3 0.3 4.634659
4 0.3 4.568703
5 0.3 4.202938
6 0.3 4.724640
7 0.3 5.096542
8 0.3 4.509644
9 0.3 4.362900
10 0.3 4.606613
11 0.3 4.396545
12 0.3 4.386284
13 0.3 3.999687
14 0.3 4.157913
15 0.3 4.694557
16 0.3 4.783356
17 0.3 4.714722
18 0.3 5.032822
19 0.3 4.629944
20 0.3 4.538139
21 0.3 4.510086
22 0.3 4.540520
23 0.3 4.435364
24 0.3 4.417221
25 0.3 5.320885
26 0.3 4.694336
27 0.3 4.441108
28 0.3 4.381836
29 0.3 4.364563
30 0.3 4.194557
31 0.3 4.254189
32 0.3 4.510162
33 0.3 4.462357
34 0.3 4.104203
35 0.3 4.768112
36 0.3 2.862923
37 0.3 4.690499
38 0.3 4.998592
0 0.4 2.297439
1 0.4 2.243058
2 0.4 2.913529
3 0.4 2.292687
4 0.4 2.848602
5 0.4 2.274742
6 0.4 2.406479
7 0.4 2.505364
8 0.4 3.663788
9 0.4 2.465500
10 0.4 3.351646
11 0.4 2.507607
12 0.4 2.960274
13 0.4 1.893158
14 0.4 2.197971
15 0.4 3.159370
16 0.4 2.134384
17 0.4 2.403874
18 0.4 2.649231
19 0.4 2.677444
20 0.4 2.547622
21 0.4 2.311512
22 0.4 2.201744
23 0.4 2.242531
24 0.4 2.425491
25 0.4 2.716324
26 0.4 2.423545
27 0.4 2.265045
28 0.4 2.300980
29 0.4 2.350792
30 0.4 2.110764
31 0.4 2.289757
32 0.4 2.487259
33 0.4 2.383171
34 0.4 2.169663
35 0.4 2.223297
36 0.4 1.484612
37 0.4 3.069877
38 0.4 2.531288
0 0.5 .315841
1 0.5 .435891
2 0.5 -.010765
3 0.5 -.124069
4 0.5 .026596
5 0.5 .221238
6 0.5 .397789
7 0.5 .434112
8 0.5 -.089271
9 0.5 .868240
10 0.5 .433060
11 0.5 .763474
12 0.5 .461311
13 0.5 .329857
14 0.5 .242553
15 0.5 .034889
16 0.5 .260757
17 0.5 .105976
18 0.5 .269004
19 0.5 1.851448
20 0.5 .822067
21 0.5 .926747
22 0.5 .528465
23 0.5 .438064
24 0.5 .975822
25 0.5 1.035416
26 0.5 .957611
27 0.5 .988419
28 0.5 .911667
29 0.5 .866676
30 0.5 .908874
31 0.5 .786880
32 0.5 1.103127
33 0.5 .943520
34 0.5 .320587
35 0.5 .934380
36 0.5 2.525207
37 0.5 .893273
38 0.5 1.966793
0 0.6 .071518
1 0.6 .570763
2 0.6 .391380
3 0.6 -3.534965
4 0.6 -2.201165
5 0.6 -1.246636
6 0.6 .334137
7 0.6 -.305420
8 0.6 -3.280129
9 0.6 -.507408
10 0.6 -2.358986
11 0.6 -.809594
12 0.6 -1.725914
13 0.6 -.176498
14 0.6 -1.112156
15 0.6 -4.459076
16 0.6 .056053
17 0.6 -.117100
18 0.6 -.050331
19 0.6 -.733635
20 0.6 -.576995
21 0.6 -.381801
22 0.6 -.127045
23 0.6 -.119652
24 0.6 -.575279
25 0.6 -.183921
26 0.6 -.479218
27 0.6 -.387413
28 0.6 -.237678
29 0.6 -.356644
30 0.6 -.286453
31 0.6 -.299034
32 0.6 -.301040
33 0.6 -.376816
34 0.6 -.275627
35 0.6 -.085793
36 0.6 4.265701
37 0.6 -2.317452
38 0.6 .016377
0 0.7 -.079551
1 0.7 -.531799
2 0.7 .426109
3 0.7 .081383
4 0.7 -1.587219
5 0.7 -.803085
6 0.7 -.007309
7 0.7 -.262924
8 0.7 -1.219368
9 0.7 -.273884
10 0.7 -.677055
11 0.7 -.250717
12 0.7 -.507614
13 0.7 -.145668
14 0.7 -.791016
15 0.7 -2.503044
16 0.7 .580139
17 0.7 -.044666
18 0.7 -.210647
19 0.7 1.082992
20 0.7 -.220078
21 0.7 -.195133
22 0.7 -.115326
23 0.7 -.144477
24 0.7 -.223549
25 0.7 -.269447
26 0.7 -.267502
27 0.7 -.885369
28 0.7 -.211944
29 0.7 -.178543
30 0.7 -.165406
31 0.7 -.200615
32 0.7 -.244698
33 0.7 -.131126
34 0.7 -.253647
35 0.7 -.090645
36 0.7 -10.627854
37 0.7 -.474335
38 0.7 -.030148
0 0.8 .707138
1 0.8 .395149
2 0.8 -1.286743
3 0.8 .658218
4 0.8 2.182373
5 0.8 .391785
6 0.8 .892334
7 0.8 .794243
8 0.8 -.519592
9 0.8 .208126
10 0.8 -.274810
11 0.8 .148182
12 0.8 -.246582
13 0.8 .242462
14 0.8 .477665
15 0.8 3.123970
16 0.8 -.657090
17 0.8 1.279804
18 0.8 .670612
19 0.8 2.005112
20 0.8 .369453
21 0.8 .308144
22 0.8 .741386
23 0.8 .659622
24 0.8 .530678
25 0.8 .503227
26 0.8 .376419
27 0.8 .215714
28 0.8 .401360
29 0.8 .391030
30 0.8 .238442
31 0.8 .286392
32 0.8 .415519
33 0.8 .363823
34 0.8 .533486
35 0.8 .285896
36 0.8 2.226425
37 0.8 .337712
38 0.8 .303883
0 0.9 .655739
1 0.9 .936081
2 0.9 1.543564
3 0.9 1.035286
4 0.9 1.438744
5 0.9 1.193504
6 0.9 1.137055
7 0.9 1.126976
8 0.9 2.128463
9 0.9 .658226
10 0.9 1.678009
11 0.9 .923954
12 0.9 1.299110
13 0.9 .432289
14 0.9 .992889
15 0.9 2.107628
16 0.9 .696148
17 0.9 .680035
18 0.9 .887195
19 0.9 -.183373
20 0.9 .995323
21 0.9 .617260
22 0.9 .916252
23 0.9 .772034
24 0.9 .760208
25 0.9 1.212006
26 0.9 .660293
27 0.9 .975922
28 0.9 .598618
29 0.9 .615105
30 0.9 .512176
31 0.9 .492439
32 0.9 .581894
33 0.9 .729973
34 0.9 .364753
35 0.9 .974030
36 0.9 2.935363
37 0.9 1.635147
38 0.9 .832596
0 1.0 1.178543
1 1.0 1.309677
2 1.0 1.432480
3 1.0 2.386818
4 1.0 2.127365
5 1.0 1.860523
6 1.0 1.857941
7 1.0 2.114487
8 1.0 3.148895
9 1.0 .888081
10 1.0 2.407151
11 1.0 1.333736
12 1.0 1.959251
13 1.0 .761139
14 1.0 1.653465
15 1.0 3.053352
16 1.0 1.724156
17 1.0 1.460289
18 1.0 1.624668
19 1.0 .141175
20 1.0 1.346150
21 1.0 .881657
22 1.0 1.614800
23 1.0 1.359718
24 1.0 .959823
25 1.0 1.615608
26 1.0 .933350
27 1.0 1.013191
28 1.0 .833130
29 1.0 .853790
30 1.0 .755501
31 1.0 .660546
32 1.0 .888977
33 1.0 .995003
34 1.0 .704429
35 1.0 1.226944
36 1.0 1.547066
37 1.0 2.213611
38 1.0 .489634
0 1.1 1.978913
1 1.1 1.745224
2 1.1 2.683541
3 1.1 3.146064
4 1.1 3.266476
5 1.1 2.746250
6 1.1 2.484360
7 1.1 2.648644
8 1.1 4.249352
9 1.1 1.461933
10 1.1 3.637108
11 1.1 2.019008
12 1.1 2.763081
13 1.1 .836296
14 1.1 2.359250
15 1.1 4.586502
16 1.1 1.882164
17 1.1 1.707897
18 1.1 2.275493
19 1.1 2.976795
20 1.1 2.191242
21 1.1 1.676116
22 1.1 1.921051
23 1.1 1.592002
24 1.1 1.806244
25 1.1 2.470558
26 1.1 1.534080
27 1.1 1.868637
28 1.1 1.614315
29 1.1 1.652809
30 1.1 1.295426
31 1.1 1.328087
32 1.1 1.693886
33 1.1 1.954559
34 1.1 .808739
35 1.1 1.785709
36 1.1 .380256
37 1.1 3.096668
38 1.1 1.135271
0 1.2 2.048470
1 1.2 2.187500
2 1.2 2.582596
3 1.2 3.479130
4 1.2 2.953980
5 1.2 2.635452
6 1.2 2.700135
7 1.2 2.960732
8 1.2 3.953651
9 1.2 1.413391
10 1.2 3.520386
11 1.2 2.255440
12 1.2 2.955033
13 1.2 1.107780
14 1.2 2.195477
15 1.2 4.080635
16 1.2 1.727997
17 1.2 1.900303
18 1.2 2.397045
19 1.2 2.554665
20 1.2 2.268936
21 1.2 1.732952
22 1.2 2.234409
23 1.2 1.857040
24 1.2 1.831886
25 1.2 2.786446
26 1.2 1.728592
27 1.2 2.050575
28 1.2 1.585442
29 1.2 1.573884
30 1.2 1.352486
31 1.2 1.374664
32 1.2 1.593125
33 1.2 1.933510
34 1.2 .838989
35 1.2 2.143188
36 1.2 1.657257
37 1.2 2.949981
38 1.2 1.136400
0 1.3 2.251602
1 1.3 2.116043
2 1.3 1.311943
3 1.3 3.795810
4 1.3 3.199211
5 1.3 2.699185
6 1.3 3.198089
7 1.3 3.433514
8 1.3 3.997498
9 1.3 1.447525
10 1.3 3.517811
11 1.3 2.530380
12 1.3 3.193524
13 1.3 1.259445
14 1.3 2.392319
15 1.3 4.420322
16 1.3 2.211345
17 1.3 2.509667
18 1.3 2.685783
19 1.3 2.575878
20 1.3 2.488746
21 1.3 1.975429
22 1.3 2.622360
23 1.3 2.145375
24 1.3 2.118995
25 1.3 3.272629
26 1.3 2.012108
27 1.3 2.475357
28 1.3 1.837494
29 1.3 1.895356
30 1.3 1.563431
31 1.3 1.545029
32 1.3 1.793655
33 1.3 2.257423
34 1.3 .942635
35 1.3 2.419353
36 1.3 3.381149
37 1.3 2.986068
38 1.3 1.060705
0 1.4 2.615726
1 1.4 2.616737
2 1.4 2.166153
3 1.4 4.072136
4 1.4 3.502694
5 1.4 3.091252
6 1.4 3.600639
7 1.4 3.922333
8 1.4 4.578537
9 1.4 1.619801
10 1.4 4.041866
11 1.4 2.885822
12 1.4 3.591842
13 1.4 1.461601
14 1.4 2.590298
15 1.4 4.223267
16 1.4 2.813976
17 1.4 2.411224
18 1.4 3.076595
19 1.4 3.020927
20 1.4 2.748050
21 1.4 2.142391
22 1.4 2.914680
23 1.4 2.389103
24 1.4 2.361695
25 1.4 3.730828
26 1.4 2.152748
27 1.4 2.352821
28 1.4 1.989632
29 1.4 2.089863
30 1.4 1.707779
31 1.4 1.815178
32 1.4 2.072304
33 1.4 2.552185
34 1.4 1.036430
35 1.4 2.808509
36 1.4 2.927445
37 1.4 3.547882
38 1.4 1.080173
0 1.5 2.667618
1 1.5 2.787415
2 1.5 2.087898
3 1.5 4.551418
4 1.5 3.516236
5 1.5 3.155766
6 1.5 3.821640
7 1.5 4.117367
8 1.5 4.039032
9 1.5 1.585575
10 1.5 3.711334
11 1.5 2.917046
12 1.5 3.596111
13 1.5 1.445549
14 1.5 2.717434
15 1.5 4.036205
16 1.5 2.837815
17 1.5 2.769738
18 1.5 3.085914
19 1.5 2.426533
20 1.5 2.815827
21 1.5 2.269130
22 1.5 3.137893
23 1.5 2.536301
24 1.5 2.499763
25 1.5 4.048218
26 1.5 2.243302
27 1.5 2.778145
28 1.5 2.167782
29 1.5 2.240330
30 1.5 1.856979
31 1.5 1.775361
32 1.5 2.055404
33 1.5 2.737274
34 1.5 1.104111
35 1.5 2.854927
36 1.5 3.673965
37 1.5 3.379837
38 1.5 1.111748
0 1.6 3.045189
1 1.6 2.850697
2 1.6 2.778843
3 1.6 4.566574
4 1.6 4.439621
5 1.6 3.521831
6 1.6 4.312836
7 1.6 4.497887
8 1.6 5.133293
9 1.6 1.812072
10 1.6 4.326553
11 1.6 3.130718
12 1.6 3.668106
13 1.6 1.433411
14 1.6 3.037743
15 1.6 5.551792
16 1.6 2.931709
17 1.6 2.912708
18 1.6 3.452866
19 1.6 2.314388
20 1.6 3.071228
21 1.6 2.513039
22 1.6 3.314583
23 1.6 2.608860
24 1.6 2.844879
25 1.6 4.318055
26 1.6 2.477012
27 1.6 2.874344
28 1.6 2.561787
29 1.6 2.608246
30 1.6 2.101272
31 1.6 2.098152
32 1.6 2.493702
33 1.6 3.212830
34 1.6 1.194603
35 1.6 3.161640
36 1.6 3.200340
37 1.6 3.987049
38 1.6 .781063
0 1.7 2.992043
1 1.7 3.245899
2 1.7 5.238361
3 1.7 3.960636
4 1.7 3.500019
5 1.7 3.377769
6 1.7 4.340431
7 1.7 4.800655
8 1.7 5.634258
9 1.7 1.857895
10 1.7 4.786285
11 1.7 3.431507
12 1.7 4.490638
13 1.7 1.642571
14 1.7 2.905758
15 1.7 3.260227
16 1.7 3.222156
17 1.7 2.847119
18 1.7 3.684632
19 1.7 1.657578
20 1.7 3.287300
21 1.7 2.708549
22 1.7 3.578301
23 1.7 2.756122
24 1.7 2.968498
25 1.7 4.550102
26 1.7 2.515610
27 1.7 3.509834
28 1.7 2.601593
29 1.7 2.703720
30 1.7 2.202923
31 1.7 2.284172
32 1.7 2.538910
33 1.7 3.394760
34 1.7 1.281739
35 1.7 3.194126
36 1.7 3.381463
37 1.7 4.301632
38 1.7 .962490
0 1.8 3.247753
1 1.8 3.316215
2 1.8 4.270489
3 1.8 4.421715
4 1.8 3.998654
5 1.8 3.465962
6 1.8 4.514241
7 1.8 4.797829
8 1.8 4.324417
9 1.8 1.651802
10 1.8 4.052826
11 1.8 3.349468
12 1.8 4.102135
13 1.8 1.724251
14 1.8 2.943237
15 1.8 4.430477
16 1.8 3.350288
17 1.8 3.152428
18 1.8 3.493179
19 1.8 1.863876
20 1.8 3.092430
21 1.8 2.604992
22 1.8 3.669948
23 1.8 2.855560
24 1.8 2.853592
25 1.8 4.706894
26 1.8 2.605301
27 1.8 3.120247
28 1.8 2.533260
29 1.8 2.631546
30 1.8 2.125645
31 1.8 2.144676
32 1.8 2.375077
33 1.8 3.211006
34 1.8 1.360008
35 1.8 3.422554
36 1.8 3.900589
37 1.8 3.598022
38 1.8 .994453
0 1.9 3.336773
1 1.9 3.159130
2 1.9 4.353805
3 1.9 4.116474
4 1.9 4.195668
5 1.9 3.561325
6 1.9 4.876450
7 1.9 5.252300
8 1.9 4.412956
9 1.9 1.655407
10 1.9 3.935756
11 1.9 3.384155
12 1.9 4.101684
13 1.9 1.875202
14 1.9 3.073444
15 1.9 4.475933
16 1.9 3.577434
17 1.9 3.344044
18 1.9 3.739483
19 1.9 2.011082
20 1.9 3.109291
21 1.9 2.637928
22 1.9 3.815071
23 1.9 2.902012
24 1.9 2.993256
25 1.9 4.944519
26 1.9 2.644356
27 1.9 3.078171
28 1.9 2.701172
29 1.9 2.708164
30 1.9 2.196965
31 1.9 2.160110
32 1.9 2.406604
33 1.9 3.265678
34 1.9 1.382164
35 1.9 3.364494
36 1.9 3.943191
37 1.9 3.659577
38 1.9 .984067
0 2.0 3.511734
1 2.0 3.460865
2 2.0 3.509217
3 2.0 3.981114
4 2.0 3.733135
5 2.0 3.489205
6 2.0 4.646519
7 2.0 5.077781
8 2.0 4.973282
9 2.0 1.705150
10 2.0 4.204258
11 2.0 3.565414
12 2.0 4.410427
13 2.0 1.771657
14 2.0 2.870865
15 2.0 3.308853
16 2.0 3.221673
17 2.0 3.480412
18 2.0 3.683426
19 2.0 2.621083
20 2.0 3.299763
21 2.0 2.848533
22 2.0 3.853123
23 2.0 2.903470
24 2.0 3.199036
25 2.0 5.143646
26 2.0 2.751533
27 2.0 3.615524
28 2.0 2.788723
29 2.0 2.926849
30 2.0 2.321419
31 2.0 2.335267
32 2.0 2.637916
33 2.0 3.573067
34 2.0 1.419143
35 2.0 3.623283
36 2.0 3.989731
37 2.0 3.881313
38 2.0 -.503629
0 2.1 3.568718
1 2.1 3.096737
2 2.1 3.144336
3 2.1 3.858105
4 2.1 3.922970
5 2.1 3.530975
6 2.1 4.909832
7 2.1 5.265595
8 2.1 4.695084
9 2.1 1.684703
10 2.1 4.151890
11 2.1 3.497456
12 2.1 4.447242
13 2.1 2.110031
14 2.1 2.978920
15 2.1 3.522297
16 2.1 3.402698
17 2.1 3.254715
18 2.1 3.758999
19 2.1 2.591076
20 2.1 3.221676
21 2.1 2.615650
22 2.1 3.932968
23 2.1 2.944275
24 2.1 3.155144
25 2.1 5.257988
26 2.1 2.772392
27 2.1 3.476959
28 2.1 2.833202
29 2.1 2.937500
30 2.1 2.327328
31 2.1 2.471947
32 2.1 2.529510
33 2.1 3.468163
34 2.1 1.530640
35 2.1 3.495888
36 2.1 3.510453
37 2.1 3.807098
38 2.1 .950599
0 2.2 3.508301
1 2.2 3.359062
2 2.2 2.476711
3 2.2 4.313930
4 2.2 3.784729
5 2.2 3.689652
6 2.2 5.135776
7 2.2 5.678849
8 2.2 4.897667
9 2.2 1.794708
10 2.2 4.424962
11 2.2 3.845760
12 2.2 4.580071
13 2.2 2.029365
14 2.2 2.973004
15 2.2 2.848289
16 2.2 3.558865
17 2.2 3.537594
18 2.2 4.045368
19 2.2 2.415294
20 2.2 3.392524
21 2.2 2.833214
22 2.2 4.050381
23 2.2 2.926925
24 2.2 3.422505
25 2.2 5.244117
26 2.2 2.828720
27 2.2 3.445823
28 2.2 2.981602
29 2.2 3.152515
30 2.2 2.450939
31 2.2 2.685470
32 2.2 2.732048
33 2.2 3.780533
34 2.2 1.544769
35 2.2 3.491260
36 2.2 4.863273
37 2.2 4.151047
38 2.2 .944923
0 2.3 3.543793
1 2.3 3.570309
2 2.3 2.688004
3 2.3 4.433029
4 2.3 4.070805
5 2.3 3.645039
6 2.3 5.232677
7 2.3 5.420784
8 2.3 5.358479
9 2.3 1.682762
10 2.3 4.375721
11 2.3 3.781600
12 2.3 4.761147
13 2.3 2.143455
14 2.3 2.910072
15 2.3 3.413925
16 2.3 3.351310
17 2.3 3.098072
18 2.3 3.778267
19 2.3 2.753212
20 2.3 3.266762
21 2.3 2.832275
22 2.3 4.038135
23 2.3 2.924648
24 2.3 3.220054
25 2.3 5.151276
26 2.3 2.888642
27 2.3 3.065674
28 2.3 2.890648
29 2.3 2.988724
30 2.3 2.332058
31 2.3 2.445626
32 2.3 2.519627
33 2.3 3.610001
34 2.3 1.650582
35 2.3 3.568089
36 2.3 2.826088
37 2.3 4.111900
38 2.3 .927811
0 2.4 3.426514
1 2.4 2.994854
2 2.4 2.543308
3 2.4 4.988148
4 2.4 4.212929
5 2.4 3.540192
6 2.4 5.083435
7 2.4 5.489445
8 2.4 5.417870
9 2.4 1.763371
10 2.4 4.395054
11 2.4 3.889309
12 2.4 4.893905
13 2.4 2.032875
14 2.4 2.967606
15 2.4 3.443595
16 2.4 3.429260
17 2.4 3.177414
18 2.4 3.706363
19 2.4 2.847622
20 2.4 3.227642
21 2.4 2.879791
22 2.4 4.173450
23 2.4 2.966004
24 2.4 3.350083
25 2.4 5.466286
26 2.4 2.886459
27 2.4 3.849717
28 2.4 3.002179
29 2.4 3.091461
30 2.4 2.440635
31 2.4 2.614318
32 2.4 2.542038
33 2.4 3.660007
34 2.4 1.705849
35 2.4 3.618675
36 2.4 5.315628
37 2.4 3.982800
38 2.4 .903694
0 2.5 3.670780
1 2.5 3.420570
2 2.5 2.265152
3 2.5 5.152779
4 2.5 3.836734
5 2.5 3.565109
6 2.5 4.979705
7 2.5 5.476872
8 2.5 4.935341
9 2.5 1.624527
10 2.5 4.002319
11 2.5 3.720501
12 2.5 4.703381
13 2.5 2.209255
14 2.5 2.941551
15 2.5 3.354668
16 2.5 3.220368
17 2.5 3.031719
18 2.5 3.689053
19 2.5 3.679199
20 2.5 3.205585
21 2.5 2.809143
22 2.5 4.176433
23 2.5 2.997357
24 2.5 3.329910
25 2.5 5.477474
26 2.5 2.835434
27 2.5 3.642166
28 2.5 2.876152
29 2.5 3.001365
30 2.5 2.288010
31 2.5 2.358002
32 2.5 2.501758
33 2.5 3.651710
34 2.5 1.757927
35 2.5 3.551098
36 2.5 5.491051
37 2.5 3.749309
38 2.5 -.341184
0 2.6 3.935108
1 2.6 3.648640
2 2.6 3.331520
3 2.6 4.965111
4 2.6 3.681396
5 2.6 3.549541
6 2.6 5.347351
7 2.6 5.612404
8 2.6 5.073342
9 2.6 1.703366
10 2.6 4.302295
11 2.6 3.852127
12 2.6 4.975574
13 2.6 2.135742
14 2.6 2.781383
15 2.6 2.943844
16 2.6 3.285804
17 2.6 3.030285
18 2.6 3.913589
19 2.6 3.691025
20 2.6 3.170022
21 2.6 2.917835
22 2.6 4.238014
23 2.6 2.940514
24 2.6 3.459381
25 2.6 5.384861
26 2.6 2.904755
27 2.6 3.720760
28 2.6 3.053062
29 2.6 3.157043
30 2.6 2.420216
31 2.6 2.482621
32 2.6 2.531601
33 2.6 3.817264
34 2.6 1.846893
35 2.6 3.612408
36 2.6 4.791786
37 2.6 3.990646
38 2.6 .933752
0 2.7 3.873154
1 2.7 3.732556
2 2.7 2.652760
3 2.7 5.373466
4 2.7 4.255795
5 2.7 3.725956
6 2.7 5.122803
7 2.7 5.891877
8 2.7 4.778915
9 2.7 1.713162
10 2.7 4.188790
11 2.7 3.889530
12 2.7 4.764473
13 2.7 2.244465
14 2.7 2.877545
15 2.7 3.049454
16 2.7 4.054203
17 2.7 3.725926
18 2.7 3.605450
19 2.7 4.602211
20 2.7 3.299301
21 2.7 3.066883
22 2.7 4.259663
23 2.7 2.929714
24 2.7 3.441528
25 2.7 5.366516
26 2.7 3.089638
27 2.7 3.653957
28 2.7 3.304806
29 2.7 3.297283
30 2.7 2.496452
31 2.7 2.602554
32 2.7 2.733010
33 2.7 3.949852
34 2.7 1.912896
35 2.7 3.525608
36 2.7 5.227943
37 2.7 4.030415
38 2.7 .767105
0 2.8 3.989479
1 2.8 3.725040
2 2.8 2.625496
3 2.8 5.363869
4 2.8 3.960907
5 2.8 3.767135
6 2.8 5.146843
7 2.8 5.273605
8 2.8 5.424046
9 2.8 1.832939
10 2.8 4.318695
11 2.8 3.978790
12 2.8 5.127053
13 2.8 2.322606
14 2.8 2.935299
15 2.8 3.764541
16 2.8 3.493450
17 2.8 3.119891
18 2.8 3.805366
19 2.8 3.306961
20 2.8 3.312935
21 2.8 3.034244
22 2.8 4.346901
23 2.8 2.913269
24 2.8 3.317428
25 2.8 5.616115
26 2.8 3.109200
27 2.8 3.637035
28 2.8 3.137688
29 2.8 3.195488
30 2.8 2.476032
31 2.8 2.627762
32 2.8 2.697754
33 2.8 3.877941
34 2.8 1.973716
35 2.8 3.706905
36 2.8 5.510002
37 2.8 4.093941
38 2.8 .858696
0 2.9 4.002735
1 2.9 3.607605
2 2.9 3.113990
3 2.9 5.998902
4 2.9 4.395012
5 2.9 3.743847
6 2.9 5.149456
7 2.9 5.656586
8 2.9 5.947258
9 2.9 1.843395
10 2.9 4.651974
11 2.9 4.164814
12 2.9 5.589539
13 2.9 2.156734
14 2.9 3.039238
15 2.9 3.674645
16 2.9 3.114131
17 2.9 3.385525
18 2.9 3.696323
19 2.9 3.161544
20 2.9 3.314434
21 2.9 2.849491
22 2.9 4.313442
23 2.9 2.889080
24 2.9 3.541660
25 2.9 5.610119
26 2.9 3.000199
27 2.9 3.885681
28 2.9 3.122058
29 2.9 3.331844
30 2.9 2.530812
31 2.9 2.789566
32 2.9 2.785209
33 2.9 4.112137
34 2.9 1.995117
35 2.9 3.721359
36 2.9 2.956092
37 2.9 4.350513
38 2.9 .895752
0 3.0 3.987766
1 3.0 3.683716
2 3.0 2.794662
3 3.0 5.382706
4 3.0 3.896904
5 3.0 3.761917
6 3.0 5.329227
7 3.0 5.706047
8 3.0 5.584198
9 3.0 1.826736
10 3.0 4.407173
11 3.0 4.032677
12 3.0 5.319252
13 3.0 2.383656
14 3.0 2.990494
15 3.0 3.424968
16 3.0 3.357605
17 3.0 3.128208
18 3.0 3.707863
19 3.0 3.410404
20 3.0 3.280979
21 3.0 2.780800
22 3.0 4.341934
23 3.0 2.857491
24 3.0 3.409096
25 3.0 5.219563
26 3.0 2.966503
27 3.0 3.889057
28 3.0 3.087368
29 3.0 3.129433
30 3.0 2.491959
31 3.0 2.711608
32 3.0 2.572655
33 3.0 3.944527
34 3.0 2.117477
35 3.0 3.766648
36 3.0 3.282021
37 3.0 4.305245
38 3.0 .805325
0 3.1 4.059795
1 3.1 3.765038
2 3.1 3.173832
3 3.1 5.883518
4 3.1 3.913163
5 3.1 3.550926
6 3.1 4.945282
7 3.1 5.418263
8 3.1 5.632149
9 3.1 1.781773
10 3.1 4.372246
11 3.1 3.956131
12 3.1 5.244224
13 3.1 2.150993
14 3.1 2.761413
15 3.1 3.223354
16 3.1 3.606930
17 3.1 2.929478
18 3.1 3.482631
19 3.1 4.140987
20 3.1 3.258400
21 3.1 3.029686
22 3.1 4.365009
23 3.1 2.828571
24 3.1 3.440808
25 3.1 5.505031
26 3.1 3.012535
27 3.1 4.035553
28 3.1 3.186935
29 3.1 3.299874
30 3.1 2.467133
31 3.1 2.742790
32 3.1 2.749134
33 3.1 3.880951
34 3.1 2.123871
35 3.1 3.744324
36 3.1 5.725784
37 3.1 3.949822
38 3.1 .624260
0 3.2 3.769821
1 3.2 3.384403
2 3.2 3.742222
3 3.2 5.298233
4 3.2 4.195732
5 3.2 3.620037
6 3.2 5.111053
7 3.2 5.699749
8 3.2 6.032669
9 3.2 1.829838
10 3.2 4.510918
11 3.2 3.975452
12 3.2 5.485775
13 3.2 2.433609
14 3.2 2.727382
15 3.2 2.671578
16 3.2 3.211242
17 3.2 3.457436
18 3.2 3.502441
19 3.2 3.462493
20 3.2 3.267727
21 3.2 2.932884
22 3.2 4.367447
23 3.2 2.827396
24 3.2 3.520367
25 3.2 5.640255
26 3.2 3.044251
27 3.2 3.953601
28 3.2 3.303287
29 3.2 3.292694
30 3.2 2.458279
31 3.2 2.771714
32 3.2 2.782853
33 3.2 4.072887
34 3.2 2.234253
35 3.2 3.663323
36 3.2 5.484062
37 3.2 4.327026
38 3.2 .773761
0 3.3 3.952481
1 3.3 3.494995
2 3.3 2.844764
3 3.3 5.382633
4 3.3 4.072865
5 3.3 3.664020
6 3.3 4.841728
7 3.3 5.561848
8 3.3 6.020900
9 3.3 1.700508
10 3.3 4.282833
11 3.3 3.986714
12 3.3 5.313682
13 3.3 2.061943
14 3.3 2.830181
15 3.3 3.566219
16 3.3 3.558941
17 3.3 2.463599
18 3.3 3.321682
19 3.3 3.963741
20 3.3 3.143539
21 3.3 2.803586
22 3.3 4.400604
23 3.3 2.769684
24 3.3 3.361747
25 3.3 5.526203
26 3.3 3.103501
27 3.3 3.525620
28 3.3 3.170555
29 3.3 3.324947
30 3.3 2.462666
31 3.3 2.733864
32 3.3 2.719056
33 3.3 3.907616
34 3.3 2.253540
35 3.3 3.710484
36 3.3 4.117096
37 3.3 3.999772
38 3.3 .772961
0 3.4 3.847691
1 3.4 3.035591
2 3.4 3.936539
3 3.4 5.673077
4 3.4 4.372211
5 3.4 3.571014
6 3.4 5.150997
7 3.4 5.617089
8 3.4 5.580182
9 3.4 1.833424
10 3.4 4.295013
11 3.4 3.975384
12 3.4 5.438404
13 3.4 2.324379
14 3.4 2.689534
15 3.4 2.879364
16 3.4 3.183342
17 3.4 3.037437
18 3.4 3.271995
19 3.4 4.033974
20 3.4 3.222649
21 3.4 2.925945
22 3.4 4.388401
23 3.4 2.771469
24 3.4 3.524323
25 3.4 5.415825
26 3.4 3.019256
27 3.4 3.816654
28 3.4 3.168545
29 3.4 3.413040
30 3.4 2.633358
31 3.4 2.868424
32 3.4 2.593193
33 3.4 4.035248
34 3.4 2.328941
35 3.4 3.701809
36 3.4 5.457916
37 3.4 4.099865
38 3.4 .730120
0 3.5 3.892734
1 3.5 3.691605
2 3.5 3.433579
3 3.5 4.972283
4 3.5 4.029106
5 3.5 3.608371
6 3.5 5.022083
7 3.5 5.293037
8 3.5 5.043582
9 3.5 1.758972
10 3.5 4.121692
11 3.5 3.876487
12 3.5 5.202374
13 3.5 2.443474
14 3.5 2.794720
15 3.5 2.989846
16 3.5 3.736591
17 3.5 2.592857
18 3.5 3.099041
19 3.5 3.546177
20 3.5 3.121277
21 3.5 3.052193
22 3.5 4.403958
23 3.5 2.804172
24 3.5 3.509712
25 3.5 5.468575
26 3.5 3.075951
27 3.5 3.806759
28 3.5 3.128059
29 3.5 3.246749
30 3.5 2.446403
31 3.5 2.913468
32 3.5 2.613197
33 3.5 3.982689
34 3.5 2.393112
35 3.5 3.722080
36 3.5 6.152389
37 3.5 4.035038
38 3.5 .735923
0 3.6 4.184155
1 3.6 3.210724
2 3.6 5.405956
3 3.6 6.546456
4 3.6 3.461644
5 3.6 3.567356
6 3.6 5.573544
7 3.6 5.747222
8 3.6 5.330799
9 3.6 1.881077
10 3.6 4.351707
11 3.6 3.942932
12 3.6 5.636616
13 3.6 2.673759
14 3.6 2.605381
15 3.6 2.772709
16 3.6 4.017868
17 3.6 2.412632
18 3.6 3.538178
19 3.6 3.785469
20 3.6 3.123009
21 3.6 2.849621
22 3.6 4.427853
23 3.6 2.677169
24 3.6 3.327137
25 3.6 5.248573
26 3.6 3.124325
27 3.6 3.659764
28 3.6 3.086486
29 3.6 3.391853
30 3.6 2.467254
31 3.6 2.748291
32 3.6 2.647057
33 3.6 4.020386
34 3.6 2.451790
35 3.6 3.764831
36 3.6 3.800972
37 3.6 4.355248
38 3.6 .763056
0 3.7 4.091595
1 3.7 3.523990
2 3.7 4.987080
3 3.7 5.291294
4 3.7 4.065873
5 3.7 3.450321
6 3.7 5.116398
7 3.7 5.558780
8 3.7 5.356183
9 3.7 1.817310
10 3.7 4.211120
11 3.7 4.130131
12 3.7 5.532680
13 3.7 2.614738
14 3.7 2.831409
15 3.7 2.733380
16 3.7 3.634922
17 3.7 2.871952
18 3.7 3.390796
19 3.7 4.375187
20 3.7 3.093563
21 3.7 3.047638
22 3.7 4.470131
23 3.7 2.688167
24 3.7 3.558945
25 3.7 5.602700
26 3.7 3.128929
27 3.7 3.730735
28 3.7 3.352741
29 3.7 3.391064
30 3.7 2.574917
31 3.7 2.789612
32 3.7 2.691162
33 3.7 4.149021
34 3.7 2.480965
35 3.7 3.783569
36 3.7 3.785194
37 3.7 3.846409
38 3.7 .663123
0 3.8 4.077492
1 3.8 3.507106
2 3.8 4.241844
3 3.8 5.632984
4 3.8 4.223530
5 3.8 3.530327
6 3.8 5.291683
7 3.8 5.336605
8 3.8 5.742176
9 3.8 1.876541
10 3.8 4.247475
11 3.8 4.123390
12 3.8 5.707432
13 3.8 2.726757
14 3.8 2.647606
15 3.8 3.107292
16 3.8 3.266945
17 3.8 3.127475
18 3.8 3.340477
19 3.8 4.031235
20 3.8 3.096729
21 3.8 2.869748
22 3.8 4.456825
23 3.8 2.673794
24 3.8 3.332683
25 3.8 5.336224
26 3.8 3.123356
27 3.8 3.765171
28 3.8 3.298779
29 3.8 3.449761
30 3.8 2.435882
31 3.8 2.672111
32 3.8 2.630287
33 3.8 3.959735
34 3.8 2.507622
35 3.8 3.752845
36 3.8 5.545380
37 3.8 3.965446
38 3.8 .685902
0 3.9 3.979042
1 3.9 3.396084
2 3.9 4.015472
3 3.9 6.609188
4 3.9 4.007099
5 3.9 3.346924
6 3.9 5.175651
7 3.9 5.228592
8 3.9 5.688469
9 3.9 1.845291
10 3.9 4.168572
11 3.9 3.962719
12 3.9 5.494160
13 3.9 2.385605
14 3.9 2.658371
15 3.9 3.332226
16 3.9 3.183708
17 3.9 2.195200
18 3.9 3.534961
19 3.9 3.764229
20 3.9 3.062736
21 3.9 2.961441
22 3.9 4.353157
23 3.9 2.692989
24 3.9 3.469578
25 3.9 5.264568
26 3.9 3.095512
27 3.9 4.047894
28 3.9 3.178966
29 3.9 3.330261
30 3.9 2.453148
31 3.9 2.800301
32 3.9 2.632920
33 3.9 4.020985
34 3.9 2.506363
35 3.9 3.748482
36 3.9 6.494865
37 3.9 3.690720
38 3.9 .660011
0 4.0 4.261108
1 4.0 3.203209
2 4.0 5.088421
3 4.0 5.368061
4 4.0 3.283577
5 4.0 3.640152
6 4.0 5.338978
7 4.0 5.260681
8 4.0 5.778148
9 4.0 1.792469
10 4.0 4.072777
11 4.0 3.969364
12 4.0 5.484963
13 4.0 2.658638
14 4.0 2.332622
15 4.0 2.386933
16 4.0 3.095086
17 4.0 2.361403
18 4.0 3.260677
19 4.0 4.011963
20 4.0 2.948921
21 4.0 2.895623
22 4.0 4.484016
23 4.0 2.608334
24 4.0 3.402935
25 4.0 5.421936
26 4.0 3.155819
27 4.0 3.998528
28 4.0 3.282421
29 4.0 3.272835
30 4.0 2.454369
31 4.0 2.806198
32 4.0 2.656719
33 4.0 3.946186
34 4.0 2.599251
35 4.0 3.626759
36 4.0 3.803650
37 4.0 3.904099
38 4.0 .672539
0 4.1 4.198227
1 4.1 3.809723
2 4.1 5.587048
3 4.1 4.581353
4 4.1 3.605225
5 4.1 3.635784
6 4.1 5.473602
7 4.1 5.296231
8 4.1 5.843086
9 4.1 1.852748
10 4.1 4.016350
11 4.1 4.194027
12 4.1 5.642376
13 4.1 2.629952
14 4.1 2.324101
15 4.1 2.458661
16 4.1 2.826077
17 4.1 2.310555
18 4.1 3.549965
19 4.1 4.116279
20 4.1 3.057621
21 4.1 2.802200
22 4.1 4.470932
23 4.1 2.648098
24 4.1 3.447007
25 4.1 5.226501
26 4.1 3.038204
27 4.1 4.042671
28 4.1 3.320015
29 4.1 3.389183
30 4.1 2.487820
31 4.1 2.840820
32 4.1 2.751900
33 4.1 3.902840
34 4.1 2.681968
35 4.1 3.668167
36 4.1 5.756691
37 4.1 3.802810
38 4.1 .639122
0 4.2 4.409401
1 4.2 3.231911
2 4.2 5.293835
3 4.2 5.606792
4 4.2 3.384021
5 4.2 3.372753
6 4.2 5.300567
7 4.2 5.167236
8 4.2 5.814881
9 4.2 1.829727
10 4.2 4.098602
11 4.2 4.108792
12 4.2 5.536595
13 4.2 2.455006
14 4.2 2.449314
15 4.2 2.099582
16 4.2 3.536732
17 4.2 2.850857
18 4.2 3.376514
19 4.2 4.142685
20 4.2 2.925884
21 4.2 3.031937
22 4.2 4.472313
23 4.2 2.546455
24 4.2 3.439038
25 4.2 5.471634
26 4.2 3.203396
27 4.2 4.121193
28 4.2 3.123085
29 4.2 3.363647
30 4.2 2.359325
31 4.2 3.009063
32 4.2 2.669182
33 4.2 4.000439
34 4.2 2.737656
35 4.2 3.849480
36 4.2 6.760193
37 4.2 3.733856
38 4.2 .594067
0 4.3 4.115627
1 4.3 3.651493
2 4.3 4.751946
3 4.3 6.830738
4 4.3 4.123204
5 4.3 3.574661
6 4.3 5.288349
7 4.3 5.063717
8 4.3 5.805493
9 4.3 1.866814
10 4.3 4.206684
11 4.3 4.044208
12 4.3 5.632686
13 4.3 2.733929
14 4.3 2.488506
15 4.3 3.417256
16 4.3 3.043171
17 4.3 2.664562
18 4.3 3.390946
19 4.3 3.883358
20 4.3 2.892196
21 4.3 2.891277
22 4.3 4.391350
23 4.3 2.606983
24 4.3 3.511730
25 4.3 5.236088
26 4.3 3.113396
27 4.3 4.090359
28 4.3 3.490849
29 4.3 3.369415
30 4.3 2.421749
31 4.3 2.991016
32 4.3 2.862514
33 4.3 3.891361
34 4.3 2.763763
35 4.3 3.852760
36 4.3 3.166382
37 4.3 3.837262
38 4.3 .585776
0 4.4 4.188171
1 4.4 3.293343
2 4.4 4.629601
3 4.4 6.398578
4 4.4 3.818295
5 4.4 3.409950
6 4.4 4.930702
7 4.4 5.157097
8 4.4 5.786434
9 4.4 1.891838
10 4.4 4.147129
11 4.4 4.055332
12 4.4 5.679367
13 4.4 2.385151
14 4.4 2.359249
15 4.4 2.961983
16 4.4 3.115604
17 4.4 2.287285
18 4.4 3.284699
19 4.4 3.377464
20 4.4 2.922478
21 4.4 3.016209
22 4.4 4.512642
23 4.4 2.519306
24 4.4 3.534706
25 4.4 5.219353
26 4.4 3.088009
27 4.4 4.216755
28 4.4 3.350678
29 4.4 3.423359
30 4.4 2.437191
31 4.4 3.170757
32 4.4 2.903694
33 4.4 3.956314
34 4.4 2.765343
35 4.4 3.873959
36 4.4 6.596634
37 4.4 3.943698
38 4.4 .599712
0 4.5 4.303780
1 4.5 3.353028
2 4.5 5.134148
3 4.5 5.005928
4 4.5 3.076020
5 4.5 3.385688
6 4.5 4.910351
7 4.5 5.177868
8 4.5 6.386551
9 4.5 1.922814
10 4.5 4.248703
11 4.5 4.039444
12 4.5 5.678826
13 4.5 2.456650
14 4.5 2.343045
15 4.5 2.512653
16 4.5 2.688732
17 4.5 1.903929
18 4.5 3.187199
19 4.5 4.532711
20 4.5 2.914047
21 4.5 2.825382
22 4.5 4.441830
23 4.5 2.517174
24 4.5 3.450985
25 4.5 5.079220
26 4.5 3.100223
27 4.5 3.999214
28 4.5 3.314858
29 4.5 3.248775
30 4.5 2.451771
31 4.5 2.835994
32 4.5 2.633266
33 4.5 3.912289
34 4.5 2.820358
35 4.5 3.541718
36 4.5 3.103515
37 4.5 3.940773
38 4.5 .437780
0 4.6 4.398117
1 4.6 3.467140
2 4.6 5.750145
3 4.6 4.806839
4 4.6 3.357204
5 4.6 3.317157
6 4.6 5.270820
7 4.6 4.991058
8 4.6 6.022606
9 4.6 1.877113
10 4.6 4.242447
11 4.6 3.996548
12 4.6 5.738289
13 4.6 2.546181
14 4.6 2.406662
15 4.6 2.523487
16 4.6 2.856666
17 4.6 2.725635
18 4.6 2.963836
19 4.6 4.391441
20 4.6 2.836330
21 4.6 2.974411
22 4.6 4.338623
23 4.6 2.534279
24 4.6 3.425460
25 4.6 4.970550
26 4.6 3.175560
27 4.6 3.954170
28 4.6 3.325859
29 4.6 3.439949
30 4.6 2.546982
31 4.6 2.862472
32 4.6 2.718296
33 4.6 4.005421
34 4.6 2.853660
35 4.6 3.811764
36 4.6 6.739151
37 4.6 3.822811
38 4.6 .562090
0 4.7 4.329659
1 4.7 3.585430
2 4.7 5.706528
3 4.7 6.184426
4 4.7 3.516579
5 4.7 3.534832
6 4.7 5.186703
7 4.7 4.970573
8 4.7 5.925518
9 4.7 1.868702
10 4.7 3.960632
11 4.7 3.932155
12 4.7 5.747528
13 4.7 2.547306
14 4.7 2.398007
15 4.7 2.310611
16 4.7 2.319282
17 4.7 1.364397
18 4.7 3.209282
19 4.7 3.188392
20 4.7 2.735890
21 4.7 2.938351
22 4.7 4.432705
23 4.7 2.536625
24 4.7 3.449452
25 4.7 5.234230
26 4.7 3.179866
27 4.7 3.858871
28 4.7 3.370128
29 4.7 3.373104
30 4.7 2.390198
31 4.7 2.706757
32 4.7 2.574169
33 4.7 3.914963
34 4.7 2.877258
35 4.7 3.669887
36 4.7 3.086693
37 4.7 3.875187
38 4.7 .578693
0 4.8 4.371692
1 4.8 3.425827
2 4.8 5.157093
3 4.8 5.651032
4 4.8 3.622627
5 4.8 3.513539
6 4.8 5.021015
7 4.8 5.131634
8 4.8 5.970894
9 4.8 1.881183
10 4.8 3.838032
11 4.8 4.066898
12 4.8 5.740124
13 4.8 2.717571
14 4.8 2.387916
15 4.8 2.289437
16 4.8 3.167968
17 4.8 2.323795
18 4.8 3.206608
19 4.8 4.291985
20 4.8 2.701382
21 4.8 2.966500
22 4.8 4.444390
23 4.8 2.511417
24 4.8 3.351974
25 4.8 4.986881
26 4.8 3.023689
27 4.8 3.655746
28 4.8 3.298984
29 4.8 3.443722
30 4.8 2.345394
31 4.8 2.811535
32 4.8 2.567833
33 4.8 3.797474
34 4.8 2.958954
35 4.8 3.669216
36 4.8 6.968513
37 4.8 3.792523
38 4.8 .524275
0 4.9 4.306137
1 4.9 3.319310
2 4.9 5.296536
3 4.9 6.233353
4 4.9 3.638157
5 4.9 3.110058
6 4.9 4.667172
7 4.9 4.873279
8 4.9 5.785408
9 4.9 1.910457
10 4.9 3.846676
11 4.9 4.144230
12 4.9 5.536587
13 4.9 2.529564
14 4.9 2.562721
15 4.9 2.690907
16 4.9 2.973770
17 4.9 2.178903
18 4.9 3.044358
19 4.9 3.094746
20 4.9 2.820797
21 4.9 2.850529
22 4.9 4.503727
23 4.9 2.507782
24 4.9 3.497109
25 4.9 5.061420
26 4.9 3.115448
27 4.9 3.698902
28 4.9 3.426983
29 4.9 3.415043
30 4.9 2.346458
31 4.9 2.766346
32 4.9 2.589134
33 4.9 3.886452
34 4.9 2.941468
35 4.9 3.883339
36 4.9 3.251449
37 4.9 3.666695
38 4.9 .544209
0 5.0 4.261139
1 5.0 3.280743
2 5.0 6.075875
3 5.0 4.716797
4 5.0 3.599137
5 5.0 3.410721
6 5.0 5.299713
7 5.0 4.999977
8 5.0 5.603798
9 5.0 1.912033
10 5.0 4.037934
11 5.0 4.091781
12 5.0 5.399800
13 5.0 2.631156
14 5.0 2.081501
15 5.0 2.242619
16 5.0 2.744370
17 5.0 1.968947
18 5.0 2.901504
19 5.0 3.861015
20 5.0 2.786953
21 5.0 3.142990
22 5.0 4.509609
23 5.0 2.539986
24 5.0 3.257313
25 5.0 4.842266
26 5.0 3.029568
27 5.0 3.631501
28 5.0 3.186294
29 5.0 3.416897
30 5.0 2.427513
31 5.0 3.127247
32 5.0 2.761383
33 5.0 3.887249
34 5.0 2.906632
35 5.0 3.790756
36 5.0 6.607418
37 5.0 3.748604
38 5.0 .553759
0 5.1 3.648262
1 5.1 3.048519
2 5.1 4.994888
3 5.1 5.217682
4 5.1 2.970474
5 5.1 3.466262
6 5.1 5.099422
7 5.1 4.718292
8 5.1 5.609756
9 5.1 1.907016
10 5.1 3.805092
11 5.1 3.904373
12 5.1 5.692749
13 5.1 2.547184
14 5.1 2.130368
15 5.1 2.144169
16 5.1 2.789772
17 5.1 2.060968
18 5.1 2.760646
19 5.1 4.400368
20 5.1 2.715855
21 5.1 2.686695
22 5.1 4.505993
23 5.1 2.485897
24 5.1 3.424835
25 5.1 5.087757
26 5.1 3.071052
27 5.1 3.490371
28 5.1 3.268180
29 5.1 3.151455
30 5.1 2.318493
31 5.1 2.681690
32 5.1 2.487500
33 5.1 3.780949
34 5.1 3.003982
35 5.1 3.700256
36 5.1 6.821205
37 5.1 3.844753
38 5.1 -.096920
0 5.2 4.258610
1 5.2 3.117466
2 5.2 5.585617
3 5.2 5.350792
4 5.2 3.009273
5 5.2 3.324447
6 5.2 4.923019
7 5.2 4.933464
8 5.2 5.301861
9 5.2 1.900181
10 5.2 3.823463
11 5.2 3.628918
12 5.2 5.547340
13 5.2 2.305679
14 5.2 2.038437
15 5.2 2.459007
16 5.2 2.746929
17 5.2 1.963682
18 5.2 2.821693
19 5.2 3.152240
20 5.2 2.782044
21 5.2 3.218792
22 5.2 4.463543
23 5.2 2.454929
24 5.2 3.445359
25 5.2 4.995388
26 5.2 3.242150
27 5.2 3.577889
28 5.2 3.172177
29 5.2 3.313690
30 5.2 2.466683
31 5.2 2.954750
32 5.2 2.601284
33 5.2 3.900803
34 5.2 3.011353
35 5.2 3.697613
36 5.2 6.218403
37 5.2 3.931469
38 5.2 .601255
0 5.3 4.145828
1 5.3 3.590313
2 5.3 6.074017
3 5.3 5.980945
4 5.3 3.581841
5 5.3 3.421761
6 5.3 4.822643
7 5.3 4.955006
8 5.3 5.403199
9 5.3 1.904274
10 5.3 4.138870
11 5.3 3.691830
12 5.3 5.551926
13 5.3 2.373180
14 5.3 2.049584
15 5.3 2.309624
16 5.3 3.124298
17 5.3 1.502226
18 5.3 3.026101
19 5.3 3.247921
20 5.3 2.593167
21 5.3 2.869358
22 5.3 4.440224
23 5.3 2.420059
24 5.3 3.459843
25 5.3 5.050949
26 5.3 3.079720
27 5.3 3.485920
28 5.3 3.258709
29 5.3 3.153843
30 5.3 2.396855
31 5.3 2.744823
32 5.3 2.625813
33 5.3 3.771824
34 5.3 3.058098
35 5.3 3.888401
36 5.3 7.028145
37 5.3 3.525413
38 5.3 .598011
0 5.4 4.017792
1 5.4 3.410915
2 5.4 4.746628
3 5.4 5.081657
4 5.4 3.693401
5 5.4 3.649124
6 5.4 5.491226
7 5.4 4.961804
8 5.4 5.271740
9 5.4 1.934974
10 5.4 3.860459
11 5.4 3.751327
12 5.4 5.568691
13 5.4 2.891606
14 5.4 2.164921
15 5.4 2.097934
16 5.4 3.201450
17 5.4 2.237133
18 5.4 3.373257
19 5.4 3.542999
20 5.4 2.574905
21 5.4 2.762841
22 5.4 4.545822
23 5.4 2.401917
24 5.4 3.378829
25 5.4 4.734165
26 5.4 3.152015
27 5.4 3.418961
28 5.4 3.496384
29 5.4 3.317985
30 5.4 2.358444
31 5.4 3.064453
32 5.4 2.787449
33 5.4 3.735015
34 5.4 3.103821
35 5.4 3.851963
36 5.4 2.566108
37 5.4 3.928474
38 5.4 .487282
0 5.5 4.002789
1 5.5 3.256641
2 5.5 5.872669
3 5.5 5.339622
4 5.5 3.426769
5 5.5 3.482028
6 5.5 5.210506
7 5.5 4.716172
8 5.5 5.289288
9 5.5 1.976040
10 5.5 3.982258
11 5.5 4.143722
12 5.5 5.654563
13 5.5 2.677895
14 5.5 2.064160
15 5.5 2.284057
16 5.5 3.043705
17 5.5 2.031557
18 5.5 3.076855
19 5.5 3.940456
20 5.5 2.624469
21 5.5 3.083381
22 5.5 4.501270
23 5.5 2.403755
24 5.5 3.401947
25 5.5 4.398209
26 5.5 3.080170
27 5.5 3.526546
28 5.5 3.341164
29 5.5 3.438404
30 5.5 2.350350
31 5.5 2.732479
32 5.5 2.635483
33 5.5 3.707516
34 5.5 3.055992
35 5.5 3.531956
36 5.5 6.253716
37 5.5 3.827855
38 5.5 .467173
0 5.6 4.017311
1 5.6 3.237008
2 5.6 4.777164
3 5.6 4.319065
4 5.6 3.526993
5 5.6 3.374996
6 5.6 5.016395
7 5.6 5.135166
8 5.6 5.206383
9 5.6 1.981445
10 5.6 4.017117
11 5.6 4.056053
12 5.6 5.674462
13 5.6 2.652439
14 5.6 2.331547
15 5.6 2.052380
16 5.6 3.139904
17 5.6 1.966919
18 5.6 3.250320
19 5.6 4.197918
20 5.6 2.523949
21 5.6 2.879914
22 5.6 4.447803
23 5.6 2.325989
24 5.6 3.437149
25 5.6 4.824089
26 5.6 3.204026
27 5.6 3.388626
28 5.6 3.420769
29 5.6 3.214550
30 5.6 2.259319
31 5.6 2.843151
32 5.6 2.600685
33 5.6 3.769051
34 5.6 3.148025
35 5.6 3.937813
36 5.6 7.048332
37 5.6 3.830952
38 5.6 .516344
0 5.7 3.888508
1 5.7 3.246407
2 5.7 5.786365
3 5.7 4.647720
4 5.7 3.408146
5 5.7 3.191776
6 5.7 4.905483
7 5.7 4.795471
8 5.7 5.403992
9 5.7 1.987282
10 5.7 3.789215
11 5.7 4.115261
12 5.7 5.739209
13 5.7 2.554283
14 5.7 2.203102
15 5.7 2.347199
16 5.7 2.956863
17 5.7 1.932560
18 5.7 3.173374
19 5.7 4.097126
20 5.7 2.490536
21 5.7 2.867493
22 5.7 4.586098
23 5.7 2.377033
24 5.7 3.337002
25 5.7 4.608513
26 5.7 3.052002
27 5.7 3.569378
28 5.7 3.440071
29 5.7 3.307186
30 5.7 2.342617
31 5.7 2.996192
32 5.7 2.724686
33 5.7 3.705902
34 5.7 3.132988
35 5.7 3.797093
36 5.7 3.786529
37 5.7 3.813846
38 5.7 .450140
0 5.8 4.182007
1 5.8 3.221344
2 5.8 5.166618
3 5.8 5.486927
4 5.8 3.441322
5 5.8 3.326371
6 5.8 4.655247
7 5.8 4.782814
8 5.8 5.348618
9 5.8 2.061775
10 5.8 3.985802
11 5.8 3.892216
12 5.8 5.628571
13 5.8 2.334892
14 5.8 2.123447
15 5.8 1.996590
16 5.8 3.002582
17 5.8 1.526434
18 5.8 2.763126
19 5.8 4.130528
20 5.8 2.476822
21 5.8 2.785107
22 5.8 4.522946
23 5.8 2.284653
24 5.8 3.302990
25 5.8 4.714280
26 5.8 3.188164
27 5.8 3.788315
28 5.8 3.265377
29 5.8 3.290909
30 5.8 2.329952
31 5.8 2.824074
32 5.8 2.632598
33 5.8 3.639416
34 5.8 3.101601
35 5.8 3.814213
36 5.8 6.047356
37 5.8 3.800923
38 5.8 .326477
0 5.9 4.182545
1 5.9 3.064831
2 5.9 6.046554
3 5.9 5.874229
4 5.9 3.316643
5 5.9 3.181473
6 5.9 4.506939
7 5.9 4.741341
8 5.9 5.185234
9 5.9 1.960400
10 5.9 3.672508
11 5.9 4.024842
12 5.9 5.604812
13 5.9 2.319660
14 5.9 2.061905
15 5.9 2.156426
16 5.9 2.913528
17 5.9 1.663902
18 5.9 2.700679
19 5.9 3.881725
20 5.9 2.446022
21 5.9 2.960586
22 5.9 4.474579
23 5.9 2.329956
24 5.9 3.432430
25 5.9 4.227379
26 5.9 3.177685
27 5.9 3.607704
28 5.9 3.252906
29 5.9 3.231468
30 5.9 2.228718
31 5.9 3.028495
32 5.9 2.677429
33 5.9 3.854099
34 5.9 3.244568
35 5.9 3.715340
36 5.9 5.677056
37 5.9 3.873390
38 5.9 .438614
0 6.0 3.646965
1 6.0 3.374295
2 6.0 4.778709
3 6.0 5.110450
4 6.0 3.022736
5 6.0 3.267384
6 6.0 4.670254
7 6.0 4.130074
8 6.0 5.396420
9 6.0 2.081642
10 6.0 3.851425
11 6.0 3.965538
12 6.0 5.542656
13 6.0 2.302990
14 6.0 1.829799
15 6.0 2.043053
16 6.0 3.038150
17 6.0 1.404947
18 6.0 2.787410
19 6.0 3.880722
20 6.0 2.541805
21 6.0 2.820938
22 6.0 4.571312
23 6.0 2.354698
24 6.0 3.369480
25 6.0 4.476059
26 6.0 2.962074
27 6.0 3.841744
28 6.0 3.355675
29 6.0 3.393151
30 6.0 2.226948
31 6.0 3.170528
32 6.0 2.635968
33 6.0 3.871014
34 6.0 3.160584
35 6.0 3.893810
36 6.0 4.266380
37 6.0 3.760414
38 6.0 .409384
0 6.1 3.906757
1 6.1 3.054764
2 6.1 5.991852
3 6.1 5.981769
4 6.1 3.118370
5 6.1 3.440891
6 6.1 5.161052
7 6.1 4.415722
8 6.1 5.394024
9 6.1 2.036510
10 6.1 3.806438
11 6.1 3.994617
12 6.1 5.648330
13 6.1 2.398758
14 6.1 2.115952
15 6.1 2.181190
16 6.1 2.850888
17 6.1 1.334381
18 6.1 2.852749
19 6.1 3.747559
20 6.1 2.339706
21 6.1 2.813694
22 6.1 4.478268
23 6.1 2.264191
24 6.1 3.358445
25 6.1 4.660599
26 6.1 3.390209
27 6.1 3.935291
28 6.1 3.250980
29 6.1 2.984604
30 6.1 2.182702
31 6.1 2.973518
32 6.1 2.655456
33 6.1 3.619729
34 6.1 3.184120
35 6.1 4.023685
36 6.1 6.441765
37 6.1 3.795170
38 6.1 .376296
0 6.2 3.937645
1 6.2 3.172066
2 6.2 4.182797
3 6.2 5.460514
4 6.2 3.180237
5 6.2 3.064419
6 6.2 4.875240
7 6.2 4.272518
8 6.2 5.564972
9 6.2 1.952129
10 6.2 3.830616
11 6.2 4.031734
12 6.2 5.444583
13 6.2 2.285637
14 6.2 1.760296
15 6.2 1.624977
16 6.2 2.477570
17 6.2 1.271746
18 6.2 3.166412
19 6.2 3.384591
20 6.2 2.372879
21 6.2 2.965957
22 6.2 4.513146
23 6.2 2.248089
24 6.2 3.234898
25 6.2 4.619828
26 6.2 3.287575
27 6.2 3.914783
28 6.2 3.283092
29 6.2 2.989102
30 6.2 2.218045
31 6.2 2.512173
32 6.2 2.562786
33 6.2 3.529397
34 6.2 3.204178
35 6.2 3.673645
36 6.2 6.246399
37 6.2 3.624180
38 6.2 .376645
0 6.3 3.998092
1 6.3 3.277916
2 6.3 5.876877
3 6.3 4.152428
4 6.3 3.930546
5 6.3 3.517967
6 6.3 5.081375
7 6.3 4.493461
8 6.3 5.381252
9 6.3 2.082520
10 6.3 3.823597
11 6.3 3.741150
12 6.3 5.428974
13 6.3 2.524468
14 6.3 1.840012
15 6.3 2.242675
16 6.3 2.895649
17 6.3 1.324208
18 6.3 3.184151
19 6.3 3.054050
20 6.3 2.460888
21 6.3 2.898376
22 6.3 4.581070
23 6.3 2.373584
24 6.3 3.138585
25 6.3 4.734958
26 6.3 3.022308
27 6.3 4.060928
28 6.3 3.339993
29 6.3 3.379429
30 6.3 2.124607
31 6.3 3.292126
32 6.3 2.679955
33 6.3 3.791610
34 6.3 3.195678
35 6.3 3.893161
36 6.3 6.810204
37 6.3 3.744663
38 6.3 .323963
0 6.4 3.988319
1 6.4 3.152043
2 6.4 5.341850
3 6.4 4.486786
4 6.4 3.831845
5 6.4 3.335960
6 6.4 4.993042
7 6.4 4.282104
8 6.4 5.464386
9 6.4 2.041717
10 6.4 3.612702
11 6.4 3.583264
12 6.4 5.343323
13 6.4 2.421688
14 6.4 1.817231
15 6.4 2.464325
16 6.4 2.895012
17 6.4 1.297902
18 6.4 2.938355
19 6.4 3.065720
20 6.4 2.461990
21 6.4 2.699295
22 6.4 4.519268
23 6.4 2.320572
24 6.4 3.267849
25 6.4 4.608490
26 6.4 3.021831
27 6.4 3.963524
28 6.4 3.375843
29 6.4 3.153900
30 6.4 2.262306
31 6.4 2.664875
32 6.4 2.550609
33 6.4 3.665886
34 6.4 3.218483
35 6.4 3.849358
36 6.4 4.210769
37 6.4 3.979172
38 6.4 .297234
0 6.5 3.739456
1 6.5 2.967984
2 6.5 4.754593
3 6.5 3.859170
4 6.5 3.632069
5 6.5 2.912933
6 6.5 4.277104
7 6.5 4.124058
8 6.5 5.774350
9 6.5 1.983063
10 6.5 3.603328
11 6.5 3.788589
12 6.5 5.381149
13 6.5 2.497006
14 6.5 1.502945
15 6.5 2.035865
16 6.5 2.816280
17 6.5 1.421578
18 6.5 2.955666
19 6.5 2.709473
20 6.5 2.369995
21 6.5 2.941689
22 6.5 4.536816
23 6.5 2.357101
24 6.5 3.203621
25 6.5 4.307507
26 6.5 3.239994
27 6.5 4.083786
28 6.5 3.301212
29 6.5 3.278934
30 6.5 2.296123
31 6.5 2.893051
32 6.5 2.738518
33 6.5 3.691772
34 6.5 3.356460
35 6.5 3.892528
36 6.5 6.601677
37 6.5 3.444428
38 6.5 .304981
0 6.6 4.088360
1 6.6 3.061535
2 6.6 6.185207
3 6.6 4.833317
4 6.6 3.509766
5 6.6 3.175621
6 6.6 4.405289
7 6.6 4.534069
8 6.6 5.624127
9 6.6 2.016861
10 6.6 3.568916
11 6.6 3.660205
12 6.6 5.298714
13 6.6 2.125343
14 6.6 1.628330
15 6.6 1.914917
16 6.6 3.114811
17 6.6 1.439596
18 6.6 2.836311
19 6.6 3.521523
20 6.6 2.263202
21 6.6 2.931542
22 6.6 4.432899
23 6.6 2.313232
24 6.6 3.069843
25 6.6 4.400894
26 6.6 3.177193
27 6.6 3.844963
28 6.6 3.237232
29 6.6 3.001319
30 6.6 2.197609
31 6.6 2.794162
32 6.6 2.645775
33 6.6 3.522499
34 6.6 3.239891
35 6.6 3.787285
36 6.6 5.833916
37 6.6 3.664196
38 6.6 .329468
0 6.7 3.680702
1 6.7 2.956856
2 6.7 4.418670
3 6.7 4.557133
4 6.7 3.633652
5 6.7 3.297367
6 6.7 4.687958
7 6.7 3.936306
8 6.7 5.502816
9 6.7 2.064465
10 6.7 3.849640
11 6.7 3.895004
12 6.7 5.307263
13 6.7 2.226432
14 6.7 1.335228
15 6.7 1.745014
16 6.7 3.289962
17 6.7 1.645575
18 6.7 2.333820
19 6.7 3.304211
20 6.7 2.343506
21 6.7 2.794255
22 6.7 4.612141
23 6.7 2.353805
24 6.7 3.180103
25 6.7 4.594406
26 6.7 2.953594
27 6.7 4.098263
28 6.7 3.126808
29 6.7 3.403511
30 6.7 2.081215
31 6.7 3.163406
32 6.7 2.570549
33 6.7 3.710140
34 6.7 3.412110
35 6.7 3.860763
36 6.7 6.516296
37 6.7 3.715160
38 6.7 .258228
0 6.8 3.617897
1 6.8 2.913273
2 6.8 5.516304
3 6.8 4.555073
4 6.8 3.474831
5 6.8 3.271148
6 6.8 4.404660
7 6.8 3.848617
8 6.8 5.533329
9 6.8 1.991898
10 6.8 3.612026
11 6.8 4.059871
12 6.8 5.333134
13 6.8 2.065174
14 6.8 1.392613
15 6.8 1.799622
16 6.8 3.185783
17 6.8 1.535950
18 6.8 2.311584
19 6.8 2.975087
20 6.8 2.319179
21 6.8 2.848274
22 6.8 4.508911
23 6.8 2.325035
24 6.8 3.243363
25 6.8 4.359867
26 6.8 3.301552
27 6.8 4.225670
28 6.8 3.068672
29 6.8 3.060502
30 6.8 2.099224
31 6.8 2.289738
32 6.8 2.624359
33 6.8 3.500115
34 6.8 3.248619
35 6.8 3.930226
36 6.8 4.162522
37 6.8 3.352105
38 6.8 .102203
0 6.9 3.584397
1 6.9 3.283806
2 6.9 5.752099
3 6.9 5.546661
4 6.9 3.412475
5 6.9 3.453270
6 6.9 5.424423
7 6.9 4.264652
8 6.9 5.537170
9 6.9 2.125133
10 6.9 3.917767
11 6.9 4.001396
12 6.9 5.455982
13 6.9 2.394787
14 6.9 1.609829
15 6.9 2.184384
16 6.9 2.372788
17 6.9 1.585940
18 6.9 2.968593
19 6.9 2.883347
20 6.9 2.270241
21 6.9 2.727131
22 6.9 4.509544
23 6.9 2.164154
24 6.9 3.151467
25 6.9 4.480880
26 6.9 3.207207
27 6.9 4.056920
28 6.9 3.162552
29 6.9 3.115612
30 6.9 2.167740
31 6.9 3.372956
32 6.9 2.732715
33 6.9 3.960728
34 6.9 3.274872
35 6.9 3.856792
36 6.9 6.960716
37 6.9 3.854897
38 6.9 .219757
0 7.0 3.498764
1 7.0 3.117356
2 7.0 4.608693
3 7.0 5.493125
4 7.0 3.261516
5 7.0 2.907493
6 7.0 4.896000
7 7.0 4.137935
8 7.0 5.554367
9 7.0 2.106186
10 7.0 4.005322
11 7.0 4.058452
12 7.0 5.291881
13 7.0 2.172543
14 7.0 1.295933
15 7.0 1.692333
16 7.0 2.191574
17 7.0 1.634693
18 7.0 2.999634
19 7.0 3.532540
20 7.0 2.202530
21 7.0 2.770020
22 7.0 4.504864
23 7.0 2.267421
24 7.0 3.097264
25 7.0 4.481247
26 7.0 3.026974
27 7.0 4.067700
28 7.0 3.117367
29 7.0 3.033241
30 7.0 2.157761
31 7.0 3.235264
32 7.0 2.619114
33 7.0 3.631524
34 7.0 3.350258
35 7.0 3.735172
36 7.0 6.245002
37 7.0 3.766053
38 7.0 .212049
0 7.1 3.213513
1 7.1 3.087586
2 7.1 5.544487
3 7.1 5.519115
4 7.1 3.228153
5 7.1 2.939338
6 7.1 5.032295
7 7.1 4.019008
8 7.1 5.325096
9 7.1 2.077744
10 7.1 3.399918
11 7.1 3.959953
12 7.1 5.632054
13 7.1 2.275227
14 7.1 1.307412
15 7.1 1.789875
16 7.1 2.080746
17 7.1 1.693224
18 7.1 2.851581
19 7.1 3.065853
20 7.1 2.196976
21 7.1 2.753479
22 7.1 4.510235
23 7.1 2.219235
24 7.1 3.205544
25 7.1 3.973607
26 7.1 3.110203
27 7.1 4.142204
28 7.1 3.181023
29 7.1 3.014973
30 7.1 2.108269
31 7.1 2.657569
32 7.1 2.563485
33 7.1 3.701088
34 7.1 3.381965
35 7.1 3.950966
36 7.1 6.311947
37 7.1 3.861404
38 7.1 .280972
0 7.2 3.129994
1 7.2 3.038689
2 7.2 5.492920
3 7.2 5.397560
4 7.2 3.162960
5 7.2 2.847763
6 7.2 5.154537
7 7.2 3.929134
8 7.2 5.698288
9 7.2 2.128612
10 7.2 3.875577
11 7.2 4.164673
12 7.2 5.554630
13 7.2 2.344017
14 7.2 1.316994
15 7.2 1.879402
16 7.2 1.959370
17 7.2 1.645100
18 7.2 2.559837
19 7.2 2.962700
20 7.2 2.153290
21 7.2 2.921333
22 7.2 4.373390
23 7.2 2.213451
24 7.2 3.221398
25 7.2 4.205242
26 7.2 3.112869
27 7.2 3.896702
28 7.2 3.295121
29 7.2 2.890205
30 7.2 2.136898
31 7.2 2.936321
32 7.2 2.565579
33 7.2 3.647229
34 7.2 3.225502
35 7.2 3.862663
36 7.2 3.652760
37 7.2 3.556129
38 7.2 .171186
0 7.3 3.785557
1 7.3 2.919864
2 7.3 4.381393
3 7.3 4.706452
4 7.3 3.150711
5 7.3 3.005169
6 7.3 3.729275
7 7.3 4.018806
8 7.3 5.547913
9 7.3 2.141422
10 7.3 3.706727
11 7.3 4.136215
12 7.3 5.397148
13 7.3 2.428242
14 7.3 1.600906
15 7.3 1.718830
16 7.3 3.459797
17 7.3 1.127008
18 7.3 2.987934
19 7.3 3.466938
20 7.3 2.170448
21 7.3 2.863934
22 7.3 4.588173
23 7.3 2.231636
24 7.3 3.118985
25 7.3 4.348129
26 7.3 3.089523
27 7.3 3.839821
28 7.3 3.169987
29 7.3 2.841839
30 7.3 2.053516
31 7.3 2.771133
32 7.3 2.477039
33 7.3 3.615227
34 7.3 3.390091
35 7.3 3.854667
36 7.3 4.107616
37 7.3 3.293705
38 7.3 .171139
0 7.4 3.518329
1 7.4 2.937767
2 7.4 5.370922
3 7.4 4.738079
4 7.4 3.064858
5 7.4 2.911865
6 7.4 3.553288
7 7.4 4.009605
8 7.4 5.431450
9 7.4 2.129494
10 7.4 3.515674
11 7.4 4.020149
12 7.4 5.512588
13 7.4 2.194996
14 7.4 1.583374
15 7.4 1.807598
16 7.4 3.293331
17 7.4 1.210741
18 7.4 2.992256
19 7.4 3.117828
20 7.4 2.195355
21 7.4 2.537826
22 7.4 4.529732
23 7.4 2.213234
24 7.4 3.112580
25 7.4 4.119274
26 7.4 3.200069
27 7.4 4.107239
28 7.4 3.300705
29 7.4 3.101581
30 7.4 2.093132
31 7.4 3.154224
32 7.4 2.772922
33 7.4 3.522411
34 7.4 3.423149
35 7.4 3.728908
36 7.4 7.213631
37 7.4 3.953117
38 7.4 .186090
0 7.5 3.381107
1 7.5 2.964386
2 7.5 5.641258
3 7.5 4.540077
4 7.5 2.948044
5 7.5 2.752933
6 7.5 3.376469
7 7.5 3.943905
8 7.5 5.555885
9 7.5 2.094227
10 7.5 3.797356
11 7.5 3.959984
12 7.5 5.460286
13 7.5 2.029122
14 7.5 1.558430
15 7.5 1.894730
16 7.5 3.115071
17 7.5 1.312832
18 7.5 2.834038
19 7.5 2.992035
20 7.5 2.180554
21 7.5 2.900478
22 7.5 4.481030
23 7.5 2.151725
24 7.5 3.209339
25 7.5 4.328384
26 7.5 3.213951
27 7.5 4.049301
28 7.5 3.265942
29 7.5 3.138542
30 7.5 2.077221
31 7.5 2.760521
32 7.5 2.651176
33 7.5 3.579731
34 7.5 3.289223
35 7.5 4.113183
36 7.5 6.532204
37 7.5 3.299240
38 7.5 .157744
0 7.6 3.868198
1 7.6 2.447892
2 7.6 3.949123
3 7.6 3.697933
4 7.6 3.222615
5 7.6 3.145435
6 7.6 4.413945
7 7.6 4.103511
8 7.6 5.647297
9 7.6 2.087384
10 7.6 3.793480
11 7.6 3.973488
12 7.6 5.478558
13 7.6 2.531132
14 7.6 1.257019
15 7.6 1.687336
16 7.6 2.735962
17 7.6 1.246935
18 7.6 2.934932
19 7.6 3.443344
20 7.6 2.144650
21 7.6 2.888057
22 7.6 4.496994
23 7.6 2.226952
24 7.6 3.170094
25 7.6 4.110012
26 7.6 3.096352
27 7.6 4.029896
28 7.6 3.200707
29 7.6 3.032173
30 7.6 1.994435
31 7.6 2.685569
32 7.6 2.560234
33 7.6 3.664208
34 7.6 3.329879
35 7.6 4.042614
36 7.6 6.308159
37 7.6 3.540585
38 7.6 .172139
0 7.7 3.573715
1 7.7 2.331170
2 7.7 4.600628
3 7.7 3.923324
4 7.7 3.157235
5 7.7 3.125553
6 7.7 4.385319
7 7.7 4.023819
8 7.7 5.436745
9 7.7 2.234912
10 7.7 3.696632
11 7.7 3.781841
12 7.7 5.482803
13 7.7 2.588497
14 7.7 1.209355
15 7.7 1.786838
16 7.7 2.686210
17 7.7 1.170742
18 7.7 2.833393
19 7.7 3.008140
20 7.7 1.993645
21 7.7 2.843323
22 7.7 4.467808
23 7.7 2.187469
24 7.7 3.376445
25 7.7 4.068973
26 7.7 3.304794
27 7.7 4.052067
28 7.7 3.458325
29 7.7 2.967400
30 7.7 2.023140
31 7.7 3.147778
32 7.7 2.694096
33 7.7 3.454731
34 7.7 3.318153
35 7.7 3.753555
36 7.7 3.127911
37 7.7 3.590179
38 7.7 .152332
0 7.8 3.428810
1 7.8 2.234757
2 7.8 5.230198
3 7.8 4.054096
4 7.8 3.069176
5 7.8 3.010182
6 7.8 4.368500
7 7.8 3.897976
8 7.8 5.550694
9 7.8 2.229526
10 7.8 3.674236
11 7.8 3.835144
12 7.8 5.389274
13 7.8 2.494396
14 7.8 1.168492
15 7.8 1.876457
16 7.8 2.635471
17 7.8 1.151102
18 7.8 2.700786
19 7.8 3.464660
20 7.8 1.925339
21 7.8 2.771977
22 7.8 4.554657
23 7.8 2.153653
24 7.8 3.248790
25 7.8 3.850311
26 7.8 3.127849
27 7.8 3.966629
28 7.8 3.486138
29 7.8 2.897042
30 7.8 1.935395
31 7.8 3.174973
32 7.8 2.566585
33 7.8 3.488167
34 7.8 3.247368
35 7.8 3.682266
36 7.8 3.649204
37 7.8 3.832409
38 7.8 .162258
0 7.9 4.165272
1 7.9 3.179981
2 7.9 4.335366
3 7.9 4.522770
4 7.9 3.564323
5 7.9 2.675717
6 7.9 4.440357
7 7.9 4.190350
8 7.9 5.638653
9 7.9 2.031624
10 7.9 3.634823
11 7.9 3.742382
12 7.9 5.581852
13 7.9 2.085884
14 7.9 1.293445
15 7.9 1.766125
16 7.9 2.745549
17 7.9 .892210
18 7.9 2.845062
19 7.9 3.209580
20 7.9 2.010395
21 7.9 2.598514
22 7.9 4.443344
23 7.9 2.213665
24 7.9 3.099785
25 7.9 3.913269
26 7.9 3.252128
27 7.9 3.802918
28 7.9 3.182289
29 7.9 3.266952
30 7.9 2.096573
31 7.9 2.896953
32 7.9 2.715771
33 7.9 3.528015
34 7.9 3.300232
35 7.9 4.056442
36 7.9 7.890030
37 7.9 3.511528
38 7.9 .150276
0 8.0 4.225220
1 8.0 2.921165
2 8.0 4.705292
3 8.0 4.638561
4 8.0 3.539745
5 8.0 2.844025
6 8.0 4.370868
7 8.0 3.835015
8 8.0 5.575710
9 8.0 2.014377
10 8.0 3.466339
11 8.0 3.594547
12 8.0 5.371556
13 8.0 2.163185
14 8.0 1.150375
15 8.0 1.782364
16 8.0 2.616822
17 8.0 .817709
18 8.0 3.057869
19 8.0 2.826721
20 8.0 2.058723
21 8.0 2.376579
22 8.0 4.586716
23 8.0 2.172344
24 8.0 3.021854
25 8.0 3.703716
26 8.0 3.178108
27 8.0 3.656570
28 8.0 3.305981
29 8.0 3.243457
30 8.0 1.999195
31 8.0 2.937214
32 8.0 2.630997
33 8.0 3.681999
34 8.0 3.235764
35 8.0 3.702389
36 8.0 7.101722
37 8.0 3.926758
38 8.0 .140407
0 8.1 3.981434
1 8.1 2.838829
2 8.1 5.385083
3 8.1 4.622757
4 8.1 3.508163
5 8.1 2.832401
6 8.1 4.316497
7 8.1 3.765106
8 8.1 5.606736
9 8.1 2.224605
10 8.1 3.784237
11 8.1 3.724453
12 8.1 5.504185
13 8.1 2.055313
14 8.1 1.097591
15 8.1 1.891277
16 8.1 2.480053
17 8.1 .755747
18 8.1 3.050209
19 8.1 3.094852
20 8.1 2.038559
21 8.1 2.726525
22 8.1 4.498562
23 8.1 2.122467
24 8.1 3.148208
25 8.1 4.099239
26 8.1 3.030296
27 8.1 3.761368
28 8.1 3.224758
29 8.1 3.112702
30 8.1 1.916161
31 8.1 2.704235
32 8.1 2.627693
33 8.1 3.451263
34 8.1 3.270260
35 8.1 3.621746
36 8.1 6.504703
37 8.1 3.572735
38 8.1 .074058
0 8.2 3.757088
1 8.2 2.743007
2 8.2 5.757691
3 8.2 4.657314
4 8.2 3.424835
5 8.2 2.777630
6 8.2 4.256221
7 8.2 3.683212
8 8.2 5.287281
9 8.2 2.161457
10 8.2 3.585903
11 8.2 3.676132
12 8.2 5.253479
13 8.2 2.020329
14 8.2 1.058067
15 8.2 1.977535
16 8.2 2.376255
17 8.2 .713858
18 8.2 2.966240
19 8.2 2.713379
20 8.2 1.925514
21 8.2 2.766007
22 8.2 4.490890
23 8.2 2.128227
24 8.2 3.062672
25 8.2 3.537098
26 8.2 2.973030
27 8.2 3.655144
28 8.2 2.964584
29 8.2 3.106915
30 8.2 1.975705
31 8.2 2.746315
32 8.2 2.631317
33 8.2 3.534339
34 8.2 3.235398
35 8.2 3.993328
36 8.2 6.403873
37 8.2 3.770695
38 8.2 .083506
0 8.3 4.250839
1 8.3 3.587844
2 8.3 3.923187
3 8.3 4.817612
4 8.3 3.303757
5 8.3 2.700478
6 8.3 3.989800
7 8.3 3.287990
8 8.3 5.093685
9 8.3 2.122783
10 8.3 3.516548
11 8.3 3.613354
12 8.3 5.330002
13 8.3 1.800617
14 8.3 1.376525
15 8.3 1.385647
16 8.3 2.805084
17 8.3 1.344517
18 8.3 3.115597
19 8.3 3.102241
20 8.3 1.916340
21 8.3 2.705323
22 8.3 4.416877
23 8.3 2.283001
24 8.3 3.001766
25 8.3 3.548915
26 8.3 2.935119
27 8.3 3.371689
28 8.3 2.993511
29 8.3 3.095192
30 8.3 1.938733
31 8.3 2.603993
32 8.3 2.579254
33 8.3 3.424324
34 8.3 3.320961
35 8.3 3.971874
36 8.3 6.210262
37 8.3 3.704815
38 8.3 .091217
0 8.4 4.106266
1 8.4 3.414856
2 8.4 4.423439
3 8.4 4.719501
4 8.4 3.255260
5 8.4 2.698559
6 8.4 3.854817
7 8.4 3.245457
8 8.4 5.417717
9 8.4 2.116371
10 8.4 3.269234
11 8.4 3.730278
12 8.4 5.282508
13 8.4 1.650383
14 8.4 1.327388
15 8.4 1.445602
16 8.4 2.717331
17 8.4 1.225537
18 8.4 3.240856
19 8.4 2.679809
20 8.4 1.860416
21 8.4 2.970741
22 8.4 4.522720
23 8.4 2.105866
24 8.4 3.182838
25 8.4 3.701645
26 8.4 3.300961
27 8.4 3.634323
28 8.4 3.036331
29 8.4 2.725651
30 8.4 1.993950
31 8.4 2.734195
32 8.4 2.494266
33 8.4 3.485553
34 8.4 3.293541
35 8.4 3.783894
36 8.4 3.381302
37 8.4 3.609951
38 8.4 .157539
0 8.5 3.788918
1 8.5 3.278102
2 8.5 4.685482
3 8.5 4.897537
4 8.5 2.943615
5 8.5 2.609928
6 8.5 3.726425
7 8.5 3.076778
8 8.5 5.487034
9 8.5 2.089680
10 8.5 3.201351
11 8.5 3.619571
12 8.5 5.240554
13 8.5 2.150082
14 8.5 1.312648
15 8.5 1.418548
16 8.5 2.749241
17 8.5 1.069645
18 8.5 3.108330
19 8.5 3.042328
20 8.5 1.828399
21 8.5 3.028946
22 8.5 4.658585
23 8.5 2.090008
24 8.5 3.117858
25 8.5 3.680645
26 8.5 3.156876
27 8.5 3.657967
28 8.5 2.860958
29 8.5 2.799683
30 8.5 1.898029
31 8.5 2.632293
32 8.5 2.457130
33 8.5 3.362671
34 8.5 3.291428
35 8.5 3.759285
36 8.5 3.944900
37 8.5 3.796733
38 8.5 .166206
0 8.6 3.588326
1 8.6 3.280201
2 8.6 5.241219
3 8.6 5.092037
4 8.6 2.906227
5 8.6 2.587921
6 8.6 3.536278
7 8.6 2.986889
8 8.6 5.534150
9 8.6 2.275093
10 8.6 3.855404
11 8.6 4.130585
12 8.6 5.445991
13 8.6 2.102386
14 8.6 1.259487
15 8.6 1.543075
16 8.6 2.749062
17 8.6 1.003845
18 8.6 3.116352
19 8.6 3.737976
20 8.6 1.958034
21 8.6 2.518055
22 8.6 4.502174
23 8.6 2.167092
24 8.6 2.999317
25 8.6 3.654594
26 8.6 3.083587
27 8.6 3.621067
28 8.6 3.147205
29 8.6 3.178875
30 8.6 1.929100
31 8.6 3.096691
32 8.6 2.713482
33 8.6 3.402718
34 8.6 3.237774
35 8.6 3.647629
36 8.6 7.817589
37 8.6 3.696854
38 8.6 .117992
0 8.7 4.285824
1 8.7 3.471515
2 8.7 3.399361
3 8.7 4.197334
4 8.7 3.079757
5 8.7 2.652828
6 8.7 4.623303
7 8.7 3.728230
8 8.7 5.137223
9 8.7 2.228825
10 8.7 3.430874
11 8.7 4.004928
12 8.7 5.173576
13 8.7 2.524498
14 8.7 1.327675
15 8.7 1.407405
16 8.7 2.836010
17 8.7 1.461384
18 8.7 2.429298
19 8.7 2.940087
20 8.7 1.912799
21 8.7 2.277111
22 8.7 4.594120
23 8.7 2.223358
24 8.7 3.008560
25 8.7 3.760490
26 8.7 3.051975
27 8.7 3.531604
28 8.7 3.384949
29 8.7 2.905475
30 8.7 1.999435
31 8.7 2.762490
32 8.7 2.629097
33 8.7 3.422073
34 8.7 3.404316
35 8.7 3.849846
36 8.7 7.261948
37 8.7 3.350136
38 8.7 .108715
0 8.8 4.105255
1 8.8 3.454856
2 8.8 3.769955
3 8.8 4.139160
4 8.8 3.035316
5 8.8 2.582947
6 8.8 4.553749
7 8.8 3.669411
8 8.8 5.145913
9 8.8 2.193684
10 8.8 3.401695
11 8.8 3.870121
12 8.8 5.150604
13 8.8 2.439271
14 8.8 1.294616
15 8.8 1.476612
16 8.8 2.830265
17 8.8 1.441378
18 8.8 2.470356
19 8.8 3.259438
20 8.8 1.896087
21 8.8 2.312611
22 8.8 4.645233
23 8.8 2.105644
24 8.8 2.909500
25 8.8 3.808460
26 8.8 2.986892
27 8.8 3.529720
28 8.8 3.230934
29 8.8 2.780327
30 8.8 1.940468
31 8.8 2.587685
32 8.8 2.559853
33 8.8 3.292465
34 8.8 3.468196
35 8.8 3.718536
36 8.8 6.499069
37 8.8 3.534123
38 8.8 .115663
0 8.9 3.830883
1 8.9 3.355865
2 8.9 4.178082
3 8.9 4.050751
4 8.9 2.984977
5 8.9 2.480561
6 8.9 4.435757
7 8.9 3.584087
8 8.9 5.140553
9 8.9 2.262936
10 8.9 3.588013
11 8.9 3.858349
12 8.9 5.224449
13 8.9 2.365346
14 8.9 1.245613
15 8.9 1.561199
16 8.9 2.799122
17 8.9 1.393698
18 8.9 2.537685
19 8.9 2.902053
20 8.9 1.897243
21 8.9 2.693226
22 8.9 4.540211
23 8.9 2.088001
24 8.9 3.049877
25 8.9 3.544926
26 8.9 3.226902
27 8.9 3.108055
28 8.9 3.118691
29 8.9 3.075081
30 8.9 2.014389
31 8.9 2.703422
32 8.9 2.679417
33 8.9 3.496346
34 8.9 3.074321
35 8.9 3.598732
36 8.9 6.381852
37 8.9 2.930176
38 8.9 .122761
0 9.0 3.724140
1 9.0 3.211486
2 9.0 4.885800
3 9.0 4.060306
4 9.0 3.180149
5 9.0 2.503655
6 9.0 4.231114
7 9.0 3.079540
8 9.0 5.261505
9 9.0 2.253403
10 9.0 3.527714
11 9.0 3.848381
12 9.0 5.189049
13 9.0 2.258374
14 9.0 1.142048
15 9.0 1.497379
16 9.0 2.324196
17 9.0 1.336487
18 9.0 2.677231
19 9.0 3.154525
20 9.0 1.893703
21 9.0 2.563377
22 9.0 4.642182
23 9.0 2.074928
24 9.0 2.968120
25 9.0 3.574852
26 9.0 3.193489
27 9.0 3.287239
28 9.0 3.104580
29 9.0 2.991570
30 9.0 1.941609
31 9.0 2.627445
32 9.0 2.617432
33 9.0 3.409695
34 9.0 3.378376
35 9.0 3.586219
36 9.0 6.253975
37 9.0 3.025696
38 9.0 .132603
0 9.1 3.591366
1 9.1 3.225406
2 9.1 5.128731
3 9.1 4.131843
4 9.1 3.087318
5 9.1 2.418160
6 9.1 4.172673
7 9.1 3.129330
8 9.1 5.116768
9 9.1 2.163643
10 9.1 3.256127
11 9.1 3.617184
12 9.1 5.287517
13 9.1 2.152821
14 9.1 1.107021
15 9.1 1.526847
16 9.1 2.333534
17 9.1 1.229992
18 9.1 2.693706
19 9.1 2.788323
20 9.1 1.889709
21 9.1 2.997986
22 9.1 4.611443
23 9.1 2.145458
24 9.1 2.961231
25 9.1 3.413681
26 9.1 3.038158
27 9.1 3.214028
28 9.1 3.112572
29 9.1 2.602928
30 9.1 1.981430
31 9.1 2.727344
32 9.1 2.429348
33 9.1 3.519687
34 9.1 3.237041
35 9.1 3.821003
36 9.1 3.006527
37 9.1 3.358264
38 9.1 .077597
0 9.2 4.067817
1 9.2 2.801579
2 9.2 4.222294
3 9.2 4.178390
4 9.2 3.358651
5 9.2 2.951927
6 9.2 3.841907
7 9.2 3.027797
8 9.2 4.996681
9 9.2 2.128777
10 9.2 3.219860
11 9.2 3.558960
12 9.2 5.345562
13 9.2 2.692417
14 9.2 1.152379
15 9.2 1.778847
16 9.2 3.213554
17 9.2 1.598616
18 9.2 2.668316
19 9.2 3.143704
20 9.2 1.838462
21 9.2 3.022793
22 9.2 4.645813
23 9.2 2.111129
24 9.2 2.941478
25 9.2 3.374630
26 9.2 2.947105
27 9.2 3.076023
28 9.2 3.032090
29 9.2 2.618023
30 9.2 1.991630
31 9.2 2.589683
32 9.2 2.428494
33 9.2 3.396358
34 9.2 3.279557
35 9.2 3.722352
36 9.2 3.311039
37 9.2 3.277328
38 9.2 .081753
0 9.3 3.952972
1 9.3 2.783058
2 9.3 4.574021
3 9.3 4.141491
4 9.3 3.390065
5 9.3 2.876675
6 9.3 3.821041
7 9.3 2.908893
8 9.3 5.061405
9 9.3 2.094559
10 9.3 3.224305
11 9.3 3.559121
12 9.3 5.300605
13 9.3 2.551830
14 9.3 1.136136
15 9.3 1.770916
16 9.3 3.063175
17 9.3 1.618695
18 9.3 2.673622
19 9.3 3.359803
20 9.3 1.756832
21 9.3 2.969395
22 9.3 4.463928
23 9.3 2.052154
24 9.3 2.927326
25 9.3 3.375340
26 9.3 2.863468
27 9.3 3.154045
28 9.3 2.916230
29 9.3 2.623219
30 9.3 1.951633
31 9.3 2.507717
32 9.3 2.386052
33 9.3 3.235546
34 9.3 3.175125
35 9.3 3.684346
36 9.3 3.859787
37 9.3 3.334568
38 9.3 .091387
0 9.4 3.729667
1 9.4 2.761711
2 9.4 4.924820
3 9.4 4.042011
4 9.4 3.384396
5 9.4 2.810211
6 9.4 3.795715
7 9.4 2.791855
8 9.4 5.038650
9 9.4 2.250286
10 9.4 3.253323
11 9.4 3.720627
12 9.4 5.355953
13 9.4 2.404697
14 9.4 1.100049
15 9.4 1.794743
16 9.4 2.879272
17 9.4 1.626252
18 9.4 2.676262
19 9.4 2.857541
20 9.4 1.822422
21 9.4 2.134571
22 9.4 4.565788
23 9.4 2.090309
24 9.4 2.913616
25 9.4 3.317879
26 9.4 3.118832
27 9.4 3.202560
28 9.4 3.418014
29 9.4 2.729138
30 9.4 1.837273
31 9.4 3.089088
32 9.4 2.773674
33 9.4 3.601902
34 9.4 3.263363
35 9.4 3.815880
36 9.4 7.700806
37 9.4 3.749985
38 9.4 .101677
0 9.5 3.508644
1 9.5 2.750328
2 9.5 5.369980
3 9.5 3.943546
4 9.5 3.352436
5 9.5 2.718975
6 9.5 3.751297
7 9.5 2.674370
8 9.5 4.906246
9 9.5 2.211209
10 9.5 3.198173
11 9.5 3.605316
12 9.5 5.304531
13 9.5 2.250309
14 9.5 1.060006
15 9.5 1.845524
16 9.5 2.728149
17 9.5 1.617356
18 9.5 2.698162
19 9.5 3.216587
20 9.5 1.779572
21 9.5 2.220742
22 9.5 4.536922
23 9.5 2.101338
24 9.5 2.892692
25 9.5 3.292084
26 9.5 3.107201
27 9.5 3.027496
28 9.5 3.342948
29 9.5 2.597832
30 9.5 1.820931
31 9.5 2.821342
32 9.5 2.715305
33 9.5 3.510440
34 9.5 3.238358
35 9.5 3.721112
36 9.5 7.373223
37 9.5 3.582249
38 9.5 .108631
0 9.6 3.442844
1 9.6 2.275620
2 9.6 5.520981
3 9.6 3.710377
4 9.6 3.091462
5 9.6 2.710869
6 9.6 3.576557
7 9.6 2.621952
8 9.6 5.098305
9 9.6 2.219517
10 9.6 3.395279
11 9.6 3.622089
12 9.6 5.303322
13 9.6 2.200099
14 9.6 1.156193
15 9.6 1.898121
16 9.6 2.656402
17 9.6 1.753146
18 9.6 2.456269
19 9.6 2.707569
20 9.6 1.788521
21 9.6 2.639218
22 9.6 4.568760
23 9.6 2.035614
24 9.6 3.082062
25 9.6 3.391533
26 9.6 3.137314
27 9.6 3.126278
28 9.6 3.093361
29 9.6 3.072304
30 9.6 1.859974
31 9.6 2.681438
32 9.6 2.546753
33 9.6 3.367019
34 9.6 3.151467
35 9.6 3.896309
36 9.6 6.985512
37 9.6 3.753601
38 9.6 .098015
0 9.7 4.018623
1 9.7 3.155762
2 9.7 3.227409
3 9.7 4.619701
4 9.7 3.245384
5 9.7 3.089714
6 9.7 4.437210
7 9.7 3.885578
8 9.7 5.010960
9 9.7 2.233379
10 9.7 3.199509
11 9.7 3.735413
12 9.7 5.184670
13 9.7 2.478729
14 9.7 1.122925
15 9.7 1.634239
16 9.7 3.211212
17 9.7 1.016764
18 9.7 2.392960
19 9.7 3.048615
20 9.7 1.729328
21 9.7 2.430363
22 9.7 4.544456
23 9.7 2.022129
24 9.7 2.969063
25 9.7 3.579048
26 9.7 3.151596
27 9.7 3.056087
28 9.7 3.268055
29 9.7 2.963142
30 9.7 1.764378
31 9.7 2.666511
32 9.7 2.544235
33 9.7 3.265999
34 9.7 3.315006
35 9.7 3.785404
36 9.7 6.421097
37 9.7 3.517055
38 9.7 .093739
0 9.8 3.978576
1 9.8 3.084244
2 9.8 3.513774
3 9.8 4.593006
4 9.8 3.189491
5 9.8 3.100830
6 9.8 4.307278
7 9.8 3.782326
8 9.8 4.844147
9 9.8 2.197616
10 9.8 3.214222
11 9.8 3.640415
12 9.8 5.131295
13 9.8 2.493424
14 9.8 1.093869
15 9.8 1.685627
16 9.8 3.152874
17 9.8 1.028113
18 9.8 2.334393
19 9.8 3.273724
20 9.8 1.678432
21 9.8 2.365574
22 9.8 4.429497
23 9.8 2.024246
24 9.8 2.913509
25 9.8 3.574406
26 9.8 3.056381
27 9.8 2.920768
28 9.8 3.340572
29 9.8 2.820770
30 9.8 1.731358
31 9.8 2.627365
32 9.8 2.549660
33 9.8 3.172333
34 9.8 3.500030
35 9.8 3.834294
36 9.8 6.140202
37 9.8 3.313667
38 9.8 .100144
0 9.9 3.851204
1 9.9 3.053006
2 9.9 3.739093
3 9.9 4.599510
4 9.9 3.121361
5 9.9 3.040516
6 9.9 4.173157
7 9.9 3.662483
8 9.9 4.807331
9 9.9 2.341362
10 9.9 3.396591
11 9.9 3.643612
12 9.9 5.293972
13 9.9 2.498650
14 9.9 1.066162
15 9.9 1.751174
16 9.9 3.080971
17 9.9 1.057858
18 9.9 2.291863
19 9.9 2.703674
20 9.9 1.830032
21 9.9 2.836273
22 9.9 4.373398
23 9.9 2.000153
24 9.9 2.786865
25 9.9 3.412075
26 9.9 3.287807
27 9.9 2.911171
28 9.9 2.695335
29 9.9 2.858540
30 9.9 1.863198
31 9.9 2.874295
32 9.9 2.470795
33 9.9 3.313065
34 9.9 3.337120
35 9.9 3.544689
36 9.9 3.030605
37 9.9 3.659633
38 9.9 .105500
0 10.0 3.685714
1 10.0 3.006237
2 10.0 4.026969
3 10.0 4.536373
4 10.0 3.054535
5 10.0 2.992832
6 10.0 4.004975
7 10.0 3.515217
8 10.0 4.792744
9 10.0 2.314430
10 10.0 3.332314
11 10.0 3.575340
12 10.0 5.360608
13 10.0 2.486164
14 10.0 1.052971
15 10.0 1.810390
16 10.0 2.982079
17 10.0 1.088032
18 10.0 2.281220
19 10.0 2.966445
20 10.0 1.782150
21 10.0 2.806015
22 10.0 4.426090
23 10.0 2.087727
24 10.0 2.729855
25 10.0 3.306309
26 10.0 3.238563
27 10.0 2.950073
28 10.0 2.766937
29 10.0 2.861554
30 10.0 1.831875
31 10.0 2.852593
32 10.0 2.429230
33 10.0 3.213486
34 10.0 3.331032
35 10.0 3.467262
36 10.0 2.971946
37 10.0 3.680633
38 10.0 .103890

